Informing clinical assessment by contextualizing post-hoc explanations of risk prediction models in type-2 diabetes

Medical experts may use Artificial Intelligence (AI) systems with greater trust if these are supported by contextual explanations that let the practitioner connect system inferences to their context of use. However, their importance in improving model usage and understanding has not been extensively studied. Hence, we consider a comorbidity risk prediction scenario and focus on contexts regarding the patients clinical state, AI predictions about their risk of complications, and algorithmic explanations supporting the predictions. We explore how relevant information for such dimensions can be extracted from Medical guidelines to answer typical questions from clinical practitioners. We identify this as a question answering (QA) task and employ several state-of-the-art LLMs to present contexts around risk prediction model inferences and evaluate their acceptability. Finally, we study the benefits of contextual explanations by building an end-to-end AI pipeline including data cohorting, AI risk modeling, post-hoc model explanations, and prototyped a visual dashboard to present the combined insights from different context dimensions and data sources, while predicting and identifying the drivers of risk of Chronic Kidney Disease - a common type-2 diabetes comorbidity. All of these steps were performed in engagement with medical experts, including a final evaluation of the dashboard results by an expert medical panel. We show that LLMs, in particular BERT and SciBERT, can be readily deployed to extract some relevant explanations to support clinical usage. To understand the value-add of the contextual explanations, the expert panel evaluated these regarding actionable insights in the relevant clinical setting. Overall, our paper is one of the first end-to-end analyses identifying the feasibility and benefits of contextual explanations in a real-world clinical use case.

==> csv/all_drug_settings_row_format.csv <==
,model,setting,question,grouping code,bleu,f1_cum,precision_cum,P@1,P@5,recall,map,f1,bleu_cum,recall_cum
0,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0004953180411749,,,,,,,,,
1,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.008872651356993737, 0.02380952380952381, 0.05005107252298264, 0.1099009900990099, 0.1628242074927954, 0.1867612293144208, 0.2033263059264465, 0.2187645146307478, 0.24243802592676822, 0.25681459788240596]",,,,,,,,
2,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.8536585365853658, 0.7671957671957672, 0.8282442748091603, 0.8247422680412371, 0.815625, 0.7798594847775175, 0.8467261904761905, 0.8354430379746836, 0.8271767810026385, 0.8161490683229814]",,,,,,,
3,BERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.9824561403508772,,,,,,
4,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.014803229034228997,,,,,,,,,
5,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.5688976377952756,,,,,
6,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0007854458386957,,,,,,,,,
7,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0883450395083406,,,,
8,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0179352566671589,,,,,,,,,
9,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.7667066493127062,,,
10,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.03266709649688373, 0.04318084651560496, 0.05230703806081225, 0.07764952780692551, 0.08808182007931538, 0.11554276315789473, 0.15344341522351995, 0.18127962085308058, 0.21542604346989805, 0.2292580583635323]",,,,,,,,
11,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.731651376146789,,,,,
12,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.7626774847870182,,,,,
13,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0039731409353067,,,,,,,,,
14,BERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.063799036476256,,0.1158084591845429,,
15,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.7860082304526749,,,,,
16,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[7.106939752381969e-43, 8.159733401798453e-10, 1.3142729812497572e-05, 7.092629401199848e-05, 0.0003151533725771659, 0.003152041985855444, 0.01997383486964169, 0.024155768483472707, 0.051819664438098656, 0.07985203368214612]",
17,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,2.7308378137832328e-06,,,,,,,,,
18,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.7419354838709677,0.7103825136612022,,,,,
19,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.9761904761904762,,,,,,
20,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.8602150537634409,,,,,,
21,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.7058823529411765, 0.8529411764705882, 0.828125, 0.7846153846153846, 0.7298850574712644, 0.7371134020618557, 0.7372881355932204, 0.7553516819571865, 0.7624633431085044, 0.7944862155388471]",,,,,,,
22,BERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.9824561403508771, 0.9047619047619048, 0.8916666666666667, 0.9326424870466321, 0.8475073313782991, 0.830238726790451, 0.8407960199004975, 0.7953216374269005, 0.8071672354948806, 0.8234398782343988]",,,,,,,
23,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.03192848020434228, 0.051056706423938066, 0.0642753472942152, 0.09125782354128811, 0.1181550539744848, 0.12883197516492045, 0.14602692964157024, 0.19532676159182186, 0.2031814895155459, 0.22833950944062115]",,,,,,,,
24,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0011029679870913,,"[1.0, 0.9387755102040817, 0.9702970297029703, 0.9866666666666667, 0.9713467048710601, 0.9518072289156626, 0.9559471365638766, 0.9592668024439919, 0.915807560137457, 0.9134615384615384]",,,,,,,
25,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.8125, 0.8208955223880597, 0.7757009345794392, 0.762962962962963, 0.7657142857142857, 0.7488372093023256, 0.7272727272727273, 0.7482837528604119, 0.7473233404710921, 0.7575757575757576]",,,,,,"[1.6843612315326443e-62, 4.7911023461524834e-30, 5.581332826361486e-19, 3.913870965470132e-15, 9.113795254727156e-12, 1.1568029016717021e-09, 1.8726599571665078e-06, 5.750393172200333e-05, 0.00011254990141702686, 0.0005894757278939344]",
26,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0626611317456849,,,,
27,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.6909090909090909,,,,,,
28,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0853615905615031,,,,
29,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.8602150537634409, 0.9221556886227545, 0.9432314410480349, 0.9058171745152355, 0.8694690265486725, 0.876425855513308, 0.8666666666666667, 0.8571428571428571, 0.8603603603603603, 0.8543956043956044]",,,,,,,
30,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0004333895954363,,,,,,,,,
31,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.006584723441615452, 0.015364354697102721, 0.028094820017559263, 0.033143107989464446, 0.04192273924495171, 0.055970149253731345, 0.06892010535557506, 0.07528533801580334, 0.08362598770851624, 0.09284460052677787]"
32,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0855832241153341,,,,"[0.018086500655307994, 0.03669724770642202, 0.045871559633027525, 0.06028833551769332, 0.06815203145478375, 0.08335517693315858, 0.09750982961992136, 0.11323722149410223, 0.13394495412844037, 0.19868938401048492]"
33,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.8620689655172413,,,,,,
34,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.7411764705882353,,,,,,
35,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.010747051114023591, 0.025163826998689385, 0.03984272608125819, 0.05714285714285714, 0.08283093053735256, 0.09908256880733946, 0.11166448230668415, 0.12791612057667104, 0.13604193971166448, 0.20917431192660552]"
36,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.8327402135231317,,,,,
37,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.02447314751869477, 0.03114421123899797, 0.05874499332443257, 0.071475843812045, 0.11621448408459731, 0.13490725126475547, 0.1488430268918074, 0.1761806981519507, 0.20375985445724681, 0.2230201476161979]",,,,,,,,
38,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0010017648726459,,,,,,,,,
39,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1188763658360726,,
40,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.044600526777875335,,,,
41,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.7657142857142857,,,,,
42,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[4.684365944540081e-26, 2.791472361027411e-17, 7.18001511946864e-11, 1.7120773067837242e-05, 0.0002009811689725862, 0.0004935654428445914, 0.0010271429192290282, 0.003654198101917123, 0.01966642950649036, 0.051110052212543805]",
43,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.8333333333333334,,,,,,
44,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.8815879728576934,,,
45,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.016912402428447527, 0.0338547246625241, 0.06737367436057391, 0.10679611650485438, 0.13493785756559482, 0.18443476614277599, 0.2113221464134243, 0.2647522325337069, 0.27260083449235045, 0.294843617920541]",,,,,,,,
46,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.012388162422573986, 0.015829318651066758, 0.030282174810736407, 0.03716448726772195, 0.06239963294333563, 0.0734113328745125, 0.08189951823812801, 0.09841706813489333, 0.11562284927735719, 0.12824042211516404]"
47,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.6614310645724258,,,,,
48,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.008717595778848359, 0.017894012388162423, 0.025464556090846524, 0.04771736636843313, 0.0662996100022941, 0.07318192245927965, 0.10484055976141317, 0.11149346180316587, 0.12502867630190412, 0.14039917412250516]"
49,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[1.7559101697677758e-47, 3.367986998405001e-24, 6.4951363146929485e-15, 5.3829659201320924e-11, 1.6005232295868755e-09, 5.270845685630622e-08, 1.9611948789612323e-06, 6.253782448461918e-06, 2.7148539435011323e-05, 5.9021677893915856e-05]",
50,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.034261241970021415, 0.06492411467116356, 0.0898876404494382, 0.1324422843256379, 0.15629349771326306, 0.1806780325298844, 0.20088854548966584, 0.20741309775302477, 0.21857715048636275, 0.23449575871819037]",,,,,,,,
51,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[8.794534474041795e-36, 2.890427109625683e-18, 2.6299963335922337e-08, 1.4704981004743907e-05, 0.0002518802640464069, 0.003406583272719474, 0.009381128436039577, 0.03444460176891021, 0.039490566331273444, 0.06104279898833279]",
52,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.8125,,,,,,
53,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.0052242054854157605, 0.012578616352201259, 0.02283990519284637, 0.04333970681963034, 0.05346242896232372, 0.05994550408719346, 0.0723041761894868, 0.10073409461663949, 0.10573403822692151, 0.12741157556270097]",,,,,,,,
54,BERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.8475073313782991,,,,,
55,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.6909090909090909, 0.5954198473282443, 0.6032608695652174, 0.6011560693641619, 0.5688976377952756, 0.5737410071942446, 0.6150740242261103, 0.6144121365360303, 0.621436716077537, 0.6175580221997982]",,,,,,,
56,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,7.614033869107424e-05,,,,,,,,,
57,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.7411764705882353, 0.7407407407407407, 0.7065527065527065, 0.6685934489402697, 0.6614310645724258, 0.6487341772151899, 0.6433770014556041, 0.6307277628032345, 0.625, 0.6213921901528013]",,,,,,,
58,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.008029364533149804, 0.033264510208763476, 0.04978206010552879, 0.05505849965588438, 0.05987611837577426, 0.07639366827253957, 0.13053452626749254, 0.13626978664831382, 0.14384033035099794, 0.15072264280798348]"
59,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,1.0,,,,,,
60,BERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.8655998028051508,,,
61,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,1.0,,,,,,
62,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.6964285714285714, 0.7117117117117117, 0.6403162055335968, 0.6804123711340206, 0.6666666666666666, 0.6717241379310345, 0.6608996539792388, 0.6545454545454545, 0.6555183946488294, 0.6416482707873437]",,,,,,,
63,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[6.701726666241248e-69, 2.0029354830797563e-31, 2.16619903071291e-17, 1.7507731976917236e-13, 3.6410258299279617e-09, 2.711010822306067e-06, 0.0006339419818955909, 0.0009052681606175291, 0.0025529251965073214, 0.003759608395913764]",
64,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.8194820409185543,,,
65,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0050414095944679,,,,,,,,,
66,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.875, 0.8325123152709359, 0.8311111111111111, 0.84251968503937, 0.8327402135231317, 0.8121827411167513, 0.8076923076923077, 0.7895833333333333, 0.7825242718446602, 0.7684210526315789]",,,,,,,
67,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[1.9031838748490086e-26, 5.668191892731668e-20, 4.445387807441741e-16, 7.14637477987238e-11, 1.3789157309192409e-09, 3.1557712295715995e-07, 2.0669594411711704e-05, 0.00021228704727268335, 0.0015592907487658888, 0.0025413315364100075]",
68,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.815625,,,,,
69,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.6964285714285714,,,,,,
70,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.8571428571428571,,,,,,
71,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.9649971941029992,,,
72,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.5940416526740733,,,
73,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0849027747432816,,,"[9.887243826647394e-22, 3.1355176409431912e-12, 5.3544215512531355e-09, 7.67464785562846e-06, 9.458811134845622e-05, 0.00039626630621486417, 0.0011460498334215214, 0.0016299107098343669, 0.002422933394946646, 0.004320220365280899]",
74,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.8571428571428571, 0.8376068376068376, 0.7777777777777778, 0.7686375321336761, 0.7626774847870182, 0.7637362637362637, 0.7595993322203672, 0.739612188365651, 0.7212121212121212, 0.7411290322580645]",,,,,,,
75,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.8240215994381979,,,
76,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0319860170417303,0.7688151749758029,,,
77,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1786338556105328,,
78,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1084364532260681,,
79,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[9.449603990396563e-40, 2.233761390267048e-17, 1.735114272808005e-10, 1.5060345397941244e-07, 0.00010838767525480028, 0.0007348177233210083, 0.0015776002962467884, 0.0035947941920569065, 0.005250817544316145, 0.042345857977417564]",
80,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0729735634695215,,,,
81,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1519861364106652,,
82,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[1.0, 1.0, 0.9761904761904762, 0.9840425531914894, 0.985981308411215, 0.9790940766550522, 0.9794344473007712, 0.9425051334702259, 0.9003215434083601, 0.9024024024024024]",,,,,,,
83,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.013049151805132669, 0.03010752688172043, 0.05419136325148179, 0.06349873843566023, 0.07959991664930194, 0.104636848584325, 0.12656187021362356, 0.13714514194322272, 0.15095087163232965, 0.16562255285826155]",,,,,,,,
84,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0076169490196865,,,,,,,,,
85,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.9859813084112149,,,,,
86,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,1.0,,,,,,
87,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.002555132172133,,,,,,,0.1487572906828589,,
88,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0655654966735489,,,,
89,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.0835796795787888,,
90,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.6679871438366468,,,
91,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.004588158182215425, 0.03692374918068604, 0.04085645619401355, 0.046755516714004804, 0.05112519117325759, 0.06991479134804457, 0.0734105309154468, 0.0828053310028403, 0.08804894035394363, 0.095695870657636]"
92,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.6198347107438017,,,,,,
93,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.008560140474100088, 0.017339771729587356, 0.03555750658472344, 0.05794556628621598, 0.07506584723441616, 0.10689201053555751, 0.12576821773485514, 0.16593503072870938, 0.17208077260755048, 0.19139596136962247]"
94,BERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0004745292889565,,,,,,,,,
95,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[4.08767019822122e-12, 1.2628188815009463e-09, 4.171463947622302e-06, 0.00026882187578436726, 0.000610560538757561, 0.001262298716446067, 0.00223542421270644, 0.003590928197339234, 0.013873472181057951, 0.034693885026648295]",
96,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[1.0, 0.9583333333333334, 0.9777777777777777, 0.9310344827586207, 0.84472049689441, 0.8311688311688312, 0.815068493150685, 0.8395303326810176, 0.8571428571428571, 0.8547400611620795]",,,,,,,
97,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.7729131427240635,,,
98,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,9.443955747259056e-06,,,,,,,,,
99,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0415774524797902,,,,
100,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.8536585365853658,,,,,,
101,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.007682177348551361, 0.015583845478489903, 0.0252414398595259, 0.03511852502194908, 0.04038630377524144, 0.0480684811237928, 0.06057945566286216, 0.0649692712906058, 0.07177348551360843, 0.07660228270412643]"
102,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[1.5050658598009506e-47, 1.8065199342337105e-21, 3.4557509366291774e-12, 2.624297917336141e-10, 1.538674813474512e-08, 1.306927150560282e-06, 2.813109385411561e-05, 7.652943333701541e-05, 0.0002002704323544214, 0.0005422415152749436]",
103,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.009128450336883287, 0.0707112970711297, 0.07788421491045398, 0.08859449389360381, 0.09633594071634417, 0.12874673104003218, 0.13458842379331065, 0.14989123986553293, 0.15828750981932443, 0.17019623081406646]",,,,,,,,
104,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1463563118962094,,
105,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1188836230027467,,
106,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.7419354838709677, 0.7329842931937173, 0.7641921397379913, 0.71875, 0.7103825136612022, 0.7482352941176471, 0.768595041322314, 0.7926605504587156, 0.8149920255183413, 0.8536036036036037]",,,,,,,
107,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.7298850574712644,,,,,
108,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.005680576797028622, 0.01201660476294516, 0.01813414900589906, 0.022503823465151847, 0.029276818876993665, 0.035175879396984924, 0.05243609351103343, 0.07144417740878305, 0.0762508193139611, 0.0928555822591217]"
109,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.0353121801432958, 0.06989515726410385, 0.08654797230464886, 0.11124546553808948, 0.12437215977038986, 0.15, 0.17306350314026517, 0.19816513761467888, 0.23007654209815398, 0.32234743780565595]",,,,,,,,
110,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.875128293746738,,,
111,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.028491258363911073, 0.04194307725230045, 0.061959957850368806, 0.12093023255813953, 0.14894038423450187, 0.1634653077224618, 0.17652764306498547, 0.20234937476316786, 0.2574828705373242, 0.3171152518978606]",,,,,,,,
112,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.015909090909090907, 0.06376429199648198, 0.09391906513741614, 0.1032258064516129, 0.1115622996366745, 0.1391558712912662, 0.22619757503478433, 0.23431952662721892, 0.2450654680476842, 0.25445391169635945]",,,,,,,,
113,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0056539563479594,,,,,,,,,
114,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.0769789825920451,,
115,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[9.408131867007035e-98, 3.925804910831633e-34, 1.039698972786765e-16, 1.1608088830360024e-07, 4.723837781204423e-05, 0.00026331386358261367, 0.0005825262178332696, 0.0011011023467307642, 0.0035424672141882094, 0.00549291576987845]",
116,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.8387475458575244,,,
117,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.014486391571553995, 0.02151009657594381, 0.03226514486391571, 0.06562774363476734, 0.08252853380158033, 0.09152765583845479, 0.0998683055311677, 0.11720807726075505, 0.15671641791044777, 0.20171202809482003]"
118,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0956540825285338,,,,
119,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.6687725563021207,,,
120,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.6666666666666666,,,,,
121,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.017478697837011142, 0.03364649333624645, 0.04719248415993008, 0.07144417740878305, 0.08586410312431723, 0.10072099628577671, 0.11361153594057243, 0.11798121039982522, 0.1251911732575923, 0.13589687568276163]"
122,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0053612426185578,,,,,,,,,
123,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.010855405992184108, 0.023270846800258562, 0.03877290157648061, 0.04948192006766758, 0.0787008119925047, 0.10826210826210828, 0.18500486854917236, 0.1886865555986052, 0.2163809523809524, 0.22524565381708242]",,,,,,,,
124,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0044760914124409,,,,,,,,,
125,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.9563376177967304,,,
126,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0899606815203145,,,,
127,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[3.0849433958144673e-18, 4.2156881571385614e-09, 1.2089726810273935e-07, 1.2979794396062844e-05, 5.7400992138492665e-05, 0.00025698100806497977, 0.0007884650656182906, 0.001964809064807095, 0.005046267307586124, 0.03160438100750056]",
128,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[6.291489630337619e-17, 2.370707504465811e-10, 1.4234496663465912e-08, 8.445080423480719e-06, 0.0002296917619230693, 0.0005613778724694997, 0.0020948868191614884, 0.010040285584224134, 0.013261639654875928, 0.024217754700034556]",
129,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.7142857142857143, 0.7446808510638298, 0.7619047619047619, 0.755, 0.7860082304526749, 0.8018867924528302, 0.7733990147783252, 0.7690582959641256, 0.774390243902439, 0.7663043478260869]",,,,,,,
130,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.017217942908926143, 0.03474387527839643, 0.0488663878494387, 0.08841657810839532, 0.1187589891103349, 0.12980671414038655, 0.17914543316346532, 0.1887378640776699, 0.2081741787624141, 0.22878504672897199]",,,,,,,,
131,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.016604762945160584, 0.022066856019226568, 0.026873497924404632, 0.04041948874808827, 0.04610006554511689, 0.06139392615250164, 0.08324229844876557, 0.10028402883985144, 0.122350884859078, 0.1313087175005462]"
132,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.9713467048710601,,,,,
133,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.7948717948717948,,,,,,
134,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.8174287031563179,,,
135,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.0026218046755516716, 0.00633602796591654, 0.011579637317019883, 0.022285339742189207, 0.027747432816255187, 0.031243172383657418, 0.03801616779549923, 0.053965479571771904, 0.05680576797028621, 0.06925934017915665]"
136,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.008125819134993446, 0.03591087811271298, 0.06317169069462647, 0.07234600262123198, 0.0836173001310616, 0.11114023591087811, 0.14993446920052425, 0.15648754914809962, 0.1876802096985583, 0.21022280471821755]"
137,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.6198347107438017, 0.6039603960396039, 0.6300813008130082, 0.601063829787234, 0.581081081081081, 0.5753899480069324, 0.5531609195402298, 0.5937846836847946, 0.5884816753926702, 0.5935779816513761]",,,,,,,
138,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.005462093074065982, 0.01179812103998252, 0.019882018789600175, 0.025562595586628795, 0.04129342363993883, 0.05811667030806205, 0.10377976840725366, 0.10640157308280533, 0.12409875464277911, 0.13021629888573302]"
139,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1566657021149427,,
140,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.7142857142857143,,,,,,
141,BERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[1.638734473051717e-33, 7.145741161187572e-23, 4.0620939000093303e-16, 3.937812491591326e-10, 6.4692718938072305e-06, 2.1480259349133604e-05, 4.464850315242455e-05, 0.0004411680478764319, 0.0012904155844706256, 0.002941110829041468]",
142,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0590124535722088,,,,
143,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.9761904761904762, 0.9896907216494846, 0.9325153374233128, 0.9519650655021834, 0.8229166666666666, 0.7907949790794979, 0.8083491461100569, 0.8229342327150084, 0.8238095238095238, 0.8321167883211679]",,,,,,,
144,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.7646330945484501,,,
145,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.081913499344692,,,,
146,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.1078636959370904,,,,
147,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.02752894909329255, 0.034957395674022285, 0.054183963294734544, 0.07581385186803583, 0.0828053310028403, 0.08957832641468211, 0.09656980554948656, 0.10225038234651518, 0.12999781516277037, 0.15993008520865196]"
148,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,0.0001185695278748,,,,,,,,,
149,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.7646918252630789,,,
150,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1519205358245021,,
151,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.8333333333333334, 0.8554216867469879, 0.8455882352941176, 0.8602150537634409, 0.8518518518518519, 0.8455598455598455, 0.8466257668711656, 0.8314606741573034, 0.8114143920595533, 0.8060046189376443]",,,,,,,
152,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0843771507226428,,,,
153,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0721036935076852,,,,
154,BioBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0650644526982739,,,,
155,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[1.5583336881767254e-46, 2.008414477866507e-10, 1.3394296922704587e-07, 7.00083805358445e-07, 2.6907903732063235e-06, 7.813500168004958e-05, 0.003507032469955773, 0.0049389881425585536, 0.007151762310767237, 0.009871878778379287]",
156,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.7191887327649777,,,
157,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.610186542119571,,,
158,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.7058823529411765,,,,,,
159,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,8.484950546047338e-05,,,,,,,,,
160,BERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.02536231884057971, 0.034211118613549404, 0.047778521991515964, 0.07908611599297012, 0.12297872340425532, 0.13217905405405403, 0.1419869775257299, 0.16748768472906403, 0.19130434782608696, 0.2157097288676236]",,,,,,,,
161,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1501025555679282,,
162,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[2.3827517864288154e-35, 1.3270867639669595e-26, 2.5214384626383226e-14, 3.3376031213149854e-11, 3.0328233913200254e-06, 2.734436015071819e-05, 0.00010552761105619891, 0.00045045816338721537, 0.0014054243603697635, 0.0029613930599928675]",
163,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.7948717948717948, 0.7784090909090909, 0.7554858934169278, 0.7419354838709677, 0.731651376146789, 0.7138047138047138, 0.6785290628706999, 0.678409090909091, 0.6672879776328052, 0.6515028432168968]",,,,,,,
164,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.053086159679797774, 0.06676403087836427, 0.10064935064935066, 0.13618524332810045, 0.14718446601941748, 0.15741985025916683, 0.16793313069908813, 0.17597292724196276, 0.21522879363356845, 0.25438748913987835]",,,,,,,,
165,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1258380076792748,,"[0.016386279222197948, 0.026655014201441993, 0.033864977059209087, 0.04937732138955648, 0.06576360061175443, 0.07253659602359624, 0.08411623334061612, 0.11688879178501202, 0.12278785230500328, 0.14135896875682763]"
166,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.021260046668395125, 0.049079754601226995, 0.07642031171442935, 0.10781404549950543, 0.15051202667301739, 0.1761006289308176, 0.19622293873790883, 0.22141560798548096, 0.23352080989876267, 0.3343108504398827]",,,,,,,,
167,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1124662025037016,,
168,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,0.0501755926251097,,,,
169,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.015224010439321443, 0.030610045268376806, 0.049019607843137254, 0.06748207507380852, 0.07711651299245599, 0.0909657320872274, 0.1130684145841868, 0.12052117263843648, 0.13188142770719904, 0.13990779715373824]",,,,,,,,
170,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.011282273812106749, 0.023686477174849264, 0.035439795046968404, 0.04371816638370119, 0.0563973063973064, 0.06719532554257095, 0.0978194416140208, 0.13043478260869565, 0.13838223632038063, 0.16543402101985208]",,,,,,,,
171,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1242653010128399,"[7.143378007327425e-35, 5.7286433388436886e-15, 8.438571792017946e-11, 5.519812910305983e-06, 0.00029025131091792747, 0.0006140063738427091, 0.0047350213336814495, 0.0067525488690557, 0.011724499226279932, 0.020639067113330408]",
172,BioBERT-BioASQ,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.8694690265486725,,,,,
173,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,0.8909516666069612,,,
174,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,"[0.8620689655172413, 0.84375, 0.7777777777777778, 0.7697368421052632, 0.8362831858407079, 0.7893175074183977, 0.8512544802867383, 0.8324786324786325, 0.8439821693907875, 0.8335664335664336]",,,,,,,
175,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,"[0.01608718214841723, 0.06865447256326736, 0.11659409772617318, 0.1318366372104132, 0.1500823335685721, 0.1923338625538671, 0.24559896951481322, 0.2543130990415336, 0.29296235679214405, 0.31787554498612763]",,,,,,,,
176,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,0.875,,,,,,
177,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.8362831858407079,,,,,
178,BioClinicalBERT-ADR,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.8518518518518519,,,,,
179,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1474811441528695,,
180,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[2.267901758088958e-117, 7.970990257448699e-59, 1.9658440852449458e-31, 1.0925587803311979e-15, 7.474933343826794e-12, 1.1366142599884332e-10, 7.571729693345297e-09, 1.7125728453334282e-06, 3.07105859587862e-06, 2.251705382947503e-05]",
181,SciBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,,"[0.004456094364351245, 0.012057667103538663, 0.025688073394495414, 0.0581913499344692, 0.08885976408912188, 0.10353866317169069, 0.11376146788990826, 0.12346002621231979, 0.13971166448230668, 0.14941022280471822]"
182,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.1587828373024793,,
183,BioBERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,,"[3.570472687710741e-83, 3.653719304323993e-10, 3.3070343776828156e-09, 3.4199894031843404e-08, 1.909432102329396e-07, 1.9900191910438617e-05, 3.6581132847087376e-05, 0.00015506493931141755, 0.0002938006800686799, 0.0006801195191004655]",
184,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.581081081081081,,,,,
185,SciBERT,Setting 3,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.8229166666666666,,,,,
186,BioClinicalBERT-ADR,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.0925363982255059,,
187,BioBERT-BioASQ,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,,,,0.0603574251495359,,
188,BERT,Setting 1,What is known about Biguanides (Metformin) drugs,Antidiabetic drug,,,,,0.8447204968944101,,,,,
189,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,0.1801058060160257,,,,,,,,,
190,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.12554744525547445, 0.16285714285714284, 0.2168021680216802, 0.30880579010856457, 0.3567681007345226, 0.3822042467138524, 0.3918525703200776, 0.43902439024390244, 0.45053003533568897, 0.4528619528619529]",,,,,,,,
191,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[1.0, 0.5842696629213483, 0.579185520361991, 0.5692307692307692, 0.6161616161616161, 0.6547619047619048, 0.6815789473684211, 0.6270491803278688, 0.6034816247582205, 0.6037414965986394]",,,,,,,
192,BERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.9318181818181818,,,,,,
193,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.2215814513753406,,,,,,,,,
194,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.326972010178117,,,,,
195,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.2276589099634264,,,,,,,,,
196,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2540939597315436,,,,
197,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.2071657198215481,,,,,,,,,
198,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.7469755375034579,,,
199,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.06127450980392157, 0.07646356033452807, 0.1472957422324511, 0.18080357142857142, 0.2149631190727081, 0.2691131498470948, 0.29536679536679533, 0.37871956717763755, 0.40315512708150747, 0.44999999999999996]",,,,,,,,
200,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.2391084093211753,,,,,
201,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.5333333333333333,,,,,
202,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.2388374455081569,,,,,,,,,
203,BERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2885154061624649,,0.39255736339072494,,
204,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.5745454545454546,,,,,
205,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[0.018001345317264935, 0.1667575298466699, 0.3246119743235424, 0.27607361963190186, 0.23910840932117525, 0.23827392120075047, 0.210655737704918, 0.20171339563862928, 0.19984859954579867, 0.1966126656848306]",
206,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,0.1446278937702495,,,,,,,,,
207,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.7543859649122807,0.6692015209125475,,,,,
208,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.7543859649122807,,,,,,
209,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.65,,,,,,
210,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.6470588235294118, 0.6470588235294118, 0.7338709677419355, 0.6547619047619048, 0.6589861751152074, 0.6634920634920635, 0.6868131868131868, 0.6577669902912622, 0.672566371681416, 0.6631130063965884]",,,,,,,
211,BERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.9318181818181818, 0.7777777777777778, 0.8125, 0.8541666666666666, 0.9094827586206896, 0.8671586715867159, 0.8306188925081434, 0.7076923076923077, 0.7215447154471545, 0.6986564299424184]",,,,,,,
212,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.11475409836065575, 0.2509578544061303, 0.286871961102107, 0.34190410006949273, 0.3392630241423125, 0.3359516616314199, 0.3269447576099211, 0.3247676325861127, 0.308300395256917, 0.29070837166513336]",,,,,,,,
213,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,0.1992884924141569,,"[0.7543859649122807, 0.7916666666666666, 0.7272727272727273, 0.6368159203980099, 0.5230769230769231, 0.5235457063711911, 0.5012406947890818, 0.5342465753424658, 0.5059523809523809, 0.48035714285714287]",,,,,,,
214,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.8133333333333334, 0.7572254335260116, 0.7837837837837838, 0.725925925925926, 0.7451612903225806, 0.734341252699784, 0.745417515274949, 0.727447216890595, 0.7308377896613191, 0.7062818336162988]",,,,,,"[8.66805604111075e-05, 0.025300320839334114, 0.06914496677444132, 0.11779307232425289, 0.17394897034939996, 0.38581012055996916, 0.4301122914844785, 0.4589259422307417, 0.5116727672767785, 0.5274183054003041]",
215,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2860709592641261,,,,
216,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.4656084656084656,,,,,,
217,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2862023653088042,,,,
218,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.65, 0.6018518518518519, 0.625, 0.6630434782608695, 0.7098214285714286, 0.6856060606060606, 0.6933701657458563, 0.6578313253012048, 0.6341948310139165, 0.6458333333333334]",,,,,,,
219,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,0.0933716152621837,,,,,,,,,
220,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.05100671140939597, 0.07919463087248323, 0.10469798657718121, 0.1610738255033557, 0.21208053691275167, 0.2483221476510067, 0.28859060402684567, 0.32483221476510066, 0.348993288590604, 0.3624161073825503]"
221,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.3050955414012739,,,,"[0.06847133757961783, 0.10509554140127389, 0.18152866242038215, 0.22611464968152867, 0.2802547770700637, 0.3248407643312102, 0.37738853503184716, 0.46178343949044587, 0.49522292993630573, 0.5302547770700637]"
222,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.4545454545454545,,,,,,
223,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.5235294117647059,,,,,,
224,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.06847133757961783, 0.11624203821656051, 0.21656050955414013, 0.2770700636942675, 0.3328025477707006, 0.3996815286624204, 0.43789808917197454, 0.47929936305732485, 0.5, 0.554140127388535]"
225,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.4967320261437908,,,,,
226,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.08064516129032258, 0.14126394052044608, 0.2701570680628272, 0.28160328879753344, 0.3149606299212599, 0.3412322274881517, 0.39010989010989006, 0.42942686056458507, 0.47350993377483447, 0.47898493259318004]",,,,,,,,
227,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,0.1574736256551619,,,,,,,,,
228,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.32018939331230295,,
229,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.198255033557047,,,,
230,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.7451612903225806,,,,,
231,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[9.29715228585496e-05, 0.012052837397414617, 0.032823894437552036, 0.07352386920746852, 0.13619221785852598, 0.23020250541241258, 0.2898117016250346, 0.3171616085168851, 0.42013080348928833, 0.40628930817610065]",
232,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.5119047619047619,,,,,,
233,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.656655247468452,,,
234,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.209277238403452, 0.31255487269534676, 0.3458755426917511, 0.3286153846153846, 0.3113636363636364, 0.29060716139076287, 0.2847046945986876, 0.28585461689587427, 0.28624192059095105, 0.2802269751200349]",,,,,,,,
235,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.04201680672268908, 0.07983193277310924, 0.18067226890756302, 0.19187675070028012, 0.22408963585434175, 0.25210084033613445, 0.29831932773109243, 0.35154061624649857, 0.4005602240896359, 0.42296918767507]"
236,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.3318250377073906,,,,,
237,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.12324929971988796, 0.19887955182072828, 0.3123249299719888, 0.3487394957983193, 0.3599439775910364, 0.37675070028011204, 0.38375350140056025, 0.3851540616246499, 0.38935574229691877, 0.4103641456582633]"
238,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[0.00019575155052153112, 0.013562480411898515, 0.035351086234332696, 0.06520850666664334, 0.133699802760146, 0.15069277565385292, 0.18105341713521778, 0.21984160569469527, 0.24346813505087905, 0.2730741083398372]",
239,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.06491885143570537, 0.14959723820483314, 0.20810514786418402, 0.2582010582010582, 0.32284263959390863, 0.35317073170731705, 0.44701691896705253, 0.4642857142857143, 0.504746835443038, 0.556469708302169]",,,,,,,,
240,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[0.024168568750248587, 0.18536465179541833, 0.31668400098095917, 0.3034090909090909, 0.2699507389162562, 0.23688663282571912, 0.22815533980582528, 0.22540666150271105, 0.21815622800844478, 0.20763260025873218]",
241,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.8133333333333334,,,,,,
242,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.02827763496143959, 0.0812807881773399, 0.20564971751412428, 0.2368137782561895, 0.29243353783231085, 0.38847583643122674, 0.4444444444444445, 0.46206308610400687, 0.5012366034624898, 0.5056910569105691]",,,,,,,,
243,BERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.9094827586206896,,,,,
244,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.4656084656084656, 0.4176470588235294, 0.38986013986013984, 0.339699863574352, 0.32697201017811706, 0.31206496519721577, 0.2994535519125683, 0.28556593977154726, 0.2736220472440945, 0.24872665534804753]",,,,,,,
245,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.2700213437800111,,,,,,,,,
246,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.5235294117647059, 0.4556213017751479, 0.3953488372093023, 0.3355263157894737, 0.33182503770739064, 0.32577903682719545, 0.2857142857142857, 0.27719665271966526, 0.24111675126903553, 0.216017634092579]",,,,,,,
247,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.04201680672268908, 0.14565826330532214, 0.1792717086834734, 0.20728291316526612, 0.25630252100840334, 0.3081232492997199, 0.3627450980392157, 0.42857142857142855, 0.4369747899159664, 0.49719887955182074]"
248,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.7543859649122807,,,,,,
249,BERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.8111416402060057,,,
250,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.4545454545454545,,,,,,
251,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.532967032967033, 0.4517766497461929, 0.3751962323390895, 0.3034090909090909, 0.26995073891625615, 0.23688663282571912, 0.22815533980582525, 0.22540666150271108, 0.21815622800844475, 0.2076326002587322]",,,,,,,
252,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[1.2100837368668693e-06, 0.0001809620181779336, 0.031330890451854866, 0.15115929141072992, 0.2552850186587515, 0.2874505442433419, 0.36273509355704786, 0.41705458063417916, 0.43003678486877944, 0.34135472370766484]",
253,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.6519460722490779,,,
254,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.2284886684536939,,,,,,,,,
255,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.45454545454545453, 0.4358974358974359, 0.453125, 0.4460431654676259, 0.49673202614379086, 0.47961630695443647, 0.40939597315436244, 0.4013605442176871, 0.3652694610778443, 0.36764705882352944]",,,,,,,
256,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[1.2100837368668693e-06, 5.128279038114098e-05, 0.0014024361603634608, 0.005811813277801354, 0.02574946342454605, 0.05130759265137811, 0.09502588949137343, 0.18417358704444484, 0.2220786850502451, 0.3481141926475675]",
257,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.6161616161616161,,,,,
258,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.532967032967033,,,,,,
259,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.618421052631579,,,,,,
260,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.5530732235124487,,,
261,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.3401230344248508,,,
262,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2448094612352168,,,"[9.65506763325584e-09, 0.00142434922536914, 0.01137221048151082, 0.028817158785413917, 0.06456626112671236, 0.10434758077792329, 0.23029338005488928, 0.2857775223371604, 0.37971985093900557, 0.4684179331685666]",
263,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.618421052631579, 0.6158940397350994, 0.5968586387434555, 0.5802469135802469, 0.5333333333333333, 0.4847775175644028, 0.4759036144578313, 0.4612546125461255, 0.42183288409703507, 0.40628930817610065]",,,,,,,
264,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.50829335335591,,,
265,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2277266754270696,0.6685488313352388,,,
266,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.2823512471381728,,
267,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.2888926271338557,,
268,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[3.3653448968046786e-05, 0.0016718249210318076, 0.05066776179102686, 0.1410284167809359, 0.21054134973854494, 0.32698032652168857, 0.39360934129740316, 0.4534193071996322, 0.48150883110981557, 0.5466776023012575]",
269,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.3105124835742444,,,,
270,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.3329354844004979,,
271,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.45454545454545453, 0.42105263157894735, 0.5925925925925926, 0.6, 0.5425531914893617, 0.6, 0.5563636363636364, 0.603448275862069, 0.6052631578947368, 0.5549132947976878]",,,,,,,
272,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.09511889862327909, 0.14199759326113118, 0.17910447761194032, 0.25396825396825395, 0.30980392156862746, 0.34807149576669805, 0.37358818418766293, 0.39966969446738226, 0.4136833731105808, 0.4163454124903624]",,,,,,,,
273,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.1918281717643541,,,,,,,,,
274,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.5425531914893617,,,,,
275,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,1.0,,,,,,
276,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.21313720476017103,,,,,,,0.3707455712902929,,
277,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2443977591036414,,,,
278,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.2692775991565465,,
279,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.3049537207279095,,,
280,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.0328515111695138, 0.1340341655716163, 0.15243101182654403, 0.16294349540078842, 0.19973718791064388, 0.2628120893561104, 0.32063074901445465, 0.3876478318002628, 0.4007884362680683, 0.42706964520367935]"
281,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.5268817204301075,,,,,,
282,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.13020134228187918, 0.2389261744966443, 0.3208053691275168, 0.35838926174496644, 0.36778523489932885, 0.37583892617449666, 0.3785234899328859, 0.3906040268456376, 0.4161073825503356, 0.43087248322147653]"
283,BERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,0.1866425891892717,,,,,,,,,
284,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[0.0161856107695015, 0.13034472817807896, 0.21505396889504344, 0.26087872757056024, 0.28622976539865747, 0.3013630450498713, 0.2857142857142857, 0.27719665271966526, 0.24111675126903556, 0.21601763409257896]",
285,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[1.0, 0.6129032258064516, 0.5352697095435685, 0.528957528957529, 0.5298013245033113, 0.5278592375366569, 0.5634920634920635, 0.5516483516483517, 0.5789473684210527, 0.5521023765996343]",,,,,,,
286,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.5194811914865209,,,
287,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,0.13161476694980245,,,,,,,,,
288,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.3553219448094612,,,,
289,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,1.0,,,,,,
290,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.05771812080536913, 0.11812080536912752, 0.14093959731543623, 0.16644295302013423, 0.20671140939597316, 0.2174496644295302, 0.2389261744966443, 0.26308724832214764, 0.2778523489932886, 0.2953020134228188]"
291,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[1.949974654560864e-06, 0.00032243772213926436, 0.004551622605673672, 0.0393277216308146, 0.10401013072885552, 0.15191063581504982, 0.22976677622551508, 0.28537238021567096, 0.3221554393468447, 0.34480929998635507]",
292,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.06127450980392157, 0.2050251256281407, 0.22812192723697147, 0.23869104908565927, 0.28491096532333643, 0.3395585738539898, 0.3596168017686073, 0.39438502673796794, 0.38220551378446116, 0.3951367781155016]",,,,,,,,
293,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.3287253842452859,,
294,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.2477155142345215,,
295,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.7543859649122807, 0.6947368421052632, 0.6129032258064516, 0.6228070175438597, 0.6692015209125475, 0.6200607902735562, 0.583743842364532, 0.5653021442495126, 0.5090016366612111, 0.5195007800312013]",,,,,,,
296,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.6589861751152074,,,,,
297,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.08015768725361366, 0.1721419185282523, 0.22864651773981604, 0.2575558475689882, 0.3035479632063075, 0.4467805519053876, 0.480946123521682, 0.4980289093298292, 0.5387647831800263, 0.5466491458607096]"
298,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.12554744525547445, 0.18257261410788383, 0.2800982800982801, 0.3317757009345795, 0.39506172839506176, 0.4263322884012539, 0.4584139264990329, 0.5083260297984225, 0.5020177562550444, 0.5248226950354611]",,,,,,,,
299,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.7246107984033447,,,
300,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.11449451887941536, 0.20758928571428575, 0.24358974358974356, 0.28542510121457493, 0.3169811320754717, 0.35324232081911267, 0.3813354786806114, 0.38850038850038854, 0.4209818426361802, 0.4194805194805195]",,,,,,,,
301,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.08064516129032258, 0.23318385650224216, 0.2737967914438503, 0.30390143737166325, 0.3620178041543026, 0.41904761904761906, 0.4734917733089579, 0.5091514143094841, 0.5069049553208774, 0.5453149001536098]",,,,,,,,
302,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.2230101169657277,,,,,,,,,
303,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.4560103532172057,,
304,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[3.3653448968046786e-05, 0.000350609645865627, 0.006554885429807591, 0.07610412933777619, 0.20590622390774196, 0.2498878325408572, 0.2867967450175331, 0.34621761748727325, 0.3956028524005688, 0.425430374925177]",
305,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.481232980737261,,,
306,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.06308724832214765, 0.12483221476510067, 0.15302013422818792, 0.18926174496644296, 0.22550335570469798, 0.2778523489932886, 0.3181208053691275, 0.33557046979865773, 0.42013422818791946, 0.43355704697986575]"
307,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.3408053691275167,,,,
308,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.3387675264868781,,,
309,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.2699507389162561,,,,,
310,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.03416557161629435, 0.08541392904073587, 0.12483574244415244, 0.16031537450722733, 0.20893561103810776, 0.2378449408672799, 0.32982917214191854, 0.3587385019710907, 0.4191852825229961, 0.4888304862023653]"
311,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,0.2606138415110304,,,,,,,,,
312,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.06127450980392157, 0.12559241706161137, 0.23664921465968589, 0.3327239488117002, 0.3804797353184449, 0.402586903799515, 0.4473282442748092, 0.4527503526093089, 0.4453496266123558, 0.4067976633032396]",,,,,,,,
313,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,0.2558232234832179,,,,,,,,,
314,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.5978560702638871,,,
315,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.3382165605095542,,,,
316,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[3.3653448968046786e-05, 0.0025421414429789356, 0.056932307116719046, 0.1077539883035218, 0.16704321346766654, 0.24988552984810425, 0.33787102200557095, 0.4517770549243344, 0.4950347644925049, 0.5195007800312013]",
317,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[0.00040018849115276874, 0.08549516017022216, 0.20355375665466682, 0.32102552847202104, 0.32841328413284127, 0.3109619686800895, 0.28627838104639686, 0.27808988764044945, 0.24703087885985744, 0.22363765038924271]",
318,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.7037037037037037, 0.686046511627907, 0.6190476190476191, 0.6, 0.5745454545454546, 0.5817610062893082, 0.5295566502463054, 0.51931330472103, 0.5078125, 0.4891304347826087]",,,,,,,
319,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.19490586932447398, 0.26944971537001894, 0.34681181959564544, 0.3441603317208017, 0.3426666666666667, 0.3413705583756345, 0.33640270104358505, 0.3279666070363745, 0.3213872832369942, 0.3097251585623679]",,,,,,,,
320,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.0328515111695138, 0.04204993429697766, 0.08409986859395532, 0.10643889618922471, 0.1340341655716163, 0.17345597897503284, 0.20105124835742444, 0.2759526938239159, 0.30223390275952694, 0.37844940867279897]"
321,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.5230769230769231,,,,,
322,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.503448275862069,,,,,,
323,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.4309632426282167,,,
324,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.01445466491458607, 0.04336399474375821, 0.11957950065703023, 0.1445466491458607, 0.18791064388961892, 0.27463863337713534, 0.328515111695138, 0.35611038107752957, 0.39947437582128775, 0.40867279894875164]"
325,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.11624203821656051, 0.22452229299363058, 0.32643312101910826, 0.35828025477707004, 0.37579617834394907, 0.40445859872611467, 0.40923566878980894, 0.4124203821656051, 0.42038216560509556, 0.4251592356687898]"
326,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.5268817204301075, 0.4628975265017668, 0.37420718816067655, 0.36283185840707965, 0.3284132841328413, 0.31096196868008946, 0.28627838104639686, 0.27808988764044945, 0.24703087885985747, 0.22363765038924274]",,,,,,,
327,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.0328515111695138, 0.06964520367936924, 0.14848883048620237, 0.23915900131406045, 0.30223390275952694, 0.3272010512483574, 0.38501971090670173, 0.42181340341655715, 0.43101182654402104, 0.5032851511169514]"
328,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.4297140424248589,,
329,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.7037037037037037,,,,,,
330,BERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[2.27096614724612e-07, 0.00031399633531491953, 0.003762621470995762, 0.016310237880023302, 0.11389646499092473, 0.1691076721528694, 0.2206192086351251, 0.4005259812121723, 0.4595164954153023, 0.48237298670337425]",
331,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2480946123521682,,,,
332,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.7543859649122807, 0.8390804597701149, 0.8192771084337349, 0.7341772151898734, 0.76, 0.7090395480225988, 0.6723716381418093, 0.6572052401746725, 0.650103519668737, 0.6504672897196262]",,,,,,,
333,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.6151643764860416,,,
334,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2590764331210191,,,,
335,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.3472929936305732,,,,
336,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.11695137976346912, 0.202365308804205, 0.2457293035479632, 0.2680683311432326, 0.2890932982917214, 0.30223390275952694, 0.328515111695138, 0.34822601839684625, 0.3745072273324573, 0.38633377135348224]"
337,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,0.1940574177369813,,,,,,,,,
338,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.5810917184963936,,,
339,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.3131620331590303,,
340,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.5119047619047619, 0.5569620253164557, 0.5198019801980198, 0.5081967213114754, 0.463855421686747, 0.4602272727272727, 0.4635416666666667, 0.4537037037037037, 0.44612068965517243, 0.4280155642023346]",,,,,,,
341,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2864145658263305,,,,
342,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.3288515406162465,,,,
343,BioBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.1730617608409987,,,,
344,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[1.2533888086068347e-10, 0.02876405947063813, 0.0622310213292347, 0.0992986599084497, 0.151330908933312, 0.21257006791320518, 0.2830050436417812, 0.39461484804921265, 0.41226696172218175, 0.48729047650835583]",
345,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.2872720389992309,,,
346,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.3359220697518077,,,
347,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.6470588235294118,,,,,,
348,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,0.1482228394251573,,,,,,,,,
349,BERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.10817941952506595, 0.15849056603773587, 0.22033898305084745, 0.2867132867132868, 0.4460887949260043, 0.4771573604060914, 0.4995102840352596, 0.5508982035928144, 0.5887230514096186, 0.5894736842105264]",,,,,,,,
350,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.3734968464780494,,
351,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[1.2533888086068347e-10, 0.0007716591815012955, 0.0751972866252215, 0.09130005466616938, 0.13540410346301637, 0.17679449456139748, 0.2316585129048437, 0.3122112462243952, 0.3708758769158465, 0.40684482549252743]",
352,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.503448275862069, 0.444794952681388, 0.3621908127208481, 0.27607361963190186, 0.23910840932117527, 0.23827392120075047, 0.21065573770491802, 0.20171339563862928, 0.19984859954579864, 0.19661266568483063]",,,,,,,
353,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.1911922663802363, 0.2802547770700637, 0.30307941653160453, 0.29802775748721694, 0.3089887640449438, 0.3135650988411724, 0.30562347188264055, 0.30867792661619103, 0.29336078229541945, 0.2770970782280867]",,,,,,,,
354,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.2920423856830202,,"[0.06438896189224705, 0.1721419185282523, 0.2325886990801577, 0.3232588699080158, 0.3508541392904074, 0.36530880420499345, 0.38107752956636004, 0.3902759526938239, 0.4099868593955322, 0.4152431011826544]"
355,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.12554744525547445, 0.2041958041958042, 0.3425692695214106, 0.4023121387283237, 0.46290143964562563, 0.5112016293279023, 0.5303760848601736, 0.5543278084714549, 0.5652565256525652, 0.5984522785898538]",,,,,,,,
356,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.3291532616254592,,
357,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,0.2181208053691275,,,,
358,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.10373944511459592, 0.19490586932447398, 0.22175290390707494, 0.2507583417593529, 0.28597957288765086, 0.29535095715587967, 0.31532329495128436, 0.33305012744265083, 0.34243176178660045, 0.3494837172359015]",,,,,,,,
359,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.14593301435406697, 0.28051391862955033, 0.35401831129196343, 0.38021338506304564, 0.4313725490196078, 0.5555555555555556, 0.584664536741214, 0.5912636505460218, 0.6202723146747352, 0.6162962962962962]",,,,,,,,
360,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.3134846710932563,"[0.02894991594680548, 0.1390226290739038, 0.3041546565855273, 0.33969986357435195, 0.32697201017811706, 0.31206496519721577, 0.2994535519125683, 0.2855659397715473, 0.2736220472440945, 0.24872665534804753]",
361,BioBERT-BioASQ,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.7098214285714286,,,,,
362,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,0.598098118650862,,,
363,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,"[0.45454545454545453, 0.6385542168674698, 0.5824742268041238, 0.5465465465465466, 0.5133928571428571, 0.523109243697479, 0.5336976320582878, 0.4885844748858447, 0.4606741573033708, 0.3413547237076649]",,,,,,,
364,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,"[0.1888745148771022, 0.2984126984126984, 0.34338358458961477, 0.31185031185031187, 0.29226006191950465, 0.2998819362455726, 0.27813852813852813, 0.2709205020920502, 0.2709081580297588, 0.2688821752265861]",,,,,,,,
365,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,0.4545454545454545,,,,,,
366,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.5133928571428571,,,,,
367,BioClinicalBERT-ADR,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.463855421686747,,,,,
368,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.2879867339377575,,
369,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[6.370499661285797e-20, 5.819468603006941e-07, 0.004311286906318222, 0.019192311586031047, 0.053720254722054515, 0.1610385659317808, 0.23076571810971705, 0.28195947977465385, 0.33949950262380174, 0.35579123610127766]",
370,SciBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,,"[0.06847133757961783, 0.09076433121019108, 0.12738853503184713, 0.20382165605095542, 0.27070063694267515, 0.30095541401273884, 0.321656050955414, 0.37261146496815284, 0.40605095541401276, 0.428343949044586]"
371,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.2935322043365881,,
372,BioBERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,,"[1.2100837368668693e-06, 0.045845187197899484, 0.06302375857949204, 0.07849270252122302, 0.11229424270137692, 0.21019725004010092, 0.3103923677666407, 0.38741093857796943, 0.3652694610778443, 0.36764705882352944]",
373,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.3284132841328413,,,,,
374,SciBERT,Setting 3,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.76,,,,,
375,BioClinicalBERT-ADR,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.2931351305055918,,
376,BioBERT-BioASQ,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,,,,0.3146366484094141,,
377,BERT,Setting 1,What is known about Sulfonylureas drugs,Antidiabetic drug,,,,,0.5298013245033113,,,,,
378,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0060485984595414,,,,,,,,,
379,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.034289973909802464, 0.10284070478245236, 0.13568904593639577, 0.19931740614334473, 0.2456140350877193, 0.2870071105365223, 0.30725007984669434, 0.3430178069353327, 0.36430769230769233, 0.3830951657038613]",,,,,,,,
380,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 0.9316239316239316, 0.8974358974358975, 0.8540540540540541, 0.7511737089201878, 0.759765625, 0.7336769759450171, 0.706266318537859, 0.6993710691823899, 0.6908665105386417]",,,,,,,
381,BERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
382,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0177956596826019,,,,,,,,,
383,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.5648148148148148,,,,,
384,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0216286456443544,,,,,,,,,
385,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.0974842767295597,,,,
386,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0556332091630876,,,,,,,,,
387,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.7173733062011047,,,
388,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.05506271030896299, 0.09645727895206906, 0.12876792508047996, 0.16082121471343028, 0.18793438976925214, 0.2762918722409764, 0.3358171882762047, 0.3528265107212476, 0.36055245941361763, 0.3729626078619367]",,,,,,,,
389,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.6285714285714286,,,,,
390,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.6782407407407407,,,,,
391,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0126244991300353,,,,,,,,,
392,BERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1348004094165813,,0.228838666784445,,
393,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.7105263157894737,,,,,
394,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[8.421694360576052e-30, 2.7143439662082185e-06, 2.2529807139022144e-05, 0.000158694062982853, 0.005195772297762757, 0.022042176630390996, 0.061036733322979264, 0.12907480549998526, 0.14395898997792825, 0.19483967568774235]",
395,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0013048895430595,,,,,,,,,
396,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.8709677419354839,0.8544152744630071,,,,,
397,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
398,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.7380952380952381,,,,,,
399,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.96875, 0.896, 0.9041095890410958, 0.8881987577639752, 0.8458149779735683, 0.8346456692913385, 0.8267898383371824, 0.8167770419426048, 0.8041237113402062, 0.8250460405156538]",,,,,,,
400,BERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 0.9393939393939394, 0.9447004608294931, 0.9603960396039604, 0.9391727493917275, 0.9134808853118712, 0.917910447761194, 0.9318885448916409, 0.9222873900293255, 0.924822695035461]",,,,,,,
401,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.02470660901791229, 0.051807228915662654, 0.07494836234877544, 0.10505281187553525, 0.12053571428571429, 0.1645603656897015, 0.21661569826707444, 0.2619961612284069, 0.283210332103321, 0.2956204379562044]",,,,,,,,
402,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0130259960271268,,"[1.0, 0.9930555555555556, 0.9948186528497409, 0.9965870307167235, 0.9661458333333334, 0.9715536105032823, 0.9736842105263158, 0.973404255319149, 0.965742251223491, 0.9662576687116564]",,,,,,,
403,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.8, 0.8242424242424242, 0.748062015503876, 0.7214765100671141, 0.6900726392251816, 0.710172744721689, 0.6823899371069182, 0.6728167281672817, 0.6705744431418523, 0.6539256198347108]",,,,,,"[5.524755828657379e-28, 9.73210091469827e-09, 9.12746202080521e-06, 4.596964438963932e-05, 0.0008558183952403839, 0.004338894391878099, 0.012557501685623883, 0.0367347764789791, 0.043975513356030387, 0.06675096942936783]",
404,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.115014164305949,,,,
405,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.6084656084656085,,,,,,
406,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.0886056027699087,,,,
407,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.7380952380952381, 0.89, 0.7931034482758621, 0.8102564102564103, 0.8157894736842105, 0.8126888217522659, 0.8149100257069408, 0.8326359832635983, 0.8330522765598651, 0.8360215053763441]",,,,,,,
408,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0303174319241977,,,,,,,,,
409,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.009119496855345912, 0.026729559748427674, 0.033962264150943396, 0.0440251572327044, 0.059433962264150944, 0.06949685534591195, 0.07452830188679245, 0.08050314465408805, 0.09245283018867924, 0.10157232704402516]"
410,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1276450511945392,,,,"[0.030716723549488054, 0.0583996966249526, 0.080773606370876, 0.11035267349260523, 0.13576033371255214, 0.1459992415623815, 0.15623814941221084, 0.16609783845278725, 0.18771331058020477, 0.2043989381873341]"
411,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.9782608695652174,,,,,,
412,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.7291666666666666,,,,,,
413,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.02844141069397042, 0.05081532043989382, 0.06901782328403488, 0.08304891922639362, 0.1130072051573758, 0.13500189609404625, 0.19908987485779295, 0.21160409556313994, 0.22070534698521047, 0.23094425483503983]"
414,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.8711018711018711,,,,,
415,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.05765407554671968, 0.10842207163601163, 0.12235746316463804, 0.12929936305732484, 0.18461538461538463, 0.21320411871592976, 0.22891207153502238, 0.2834054834054834, 0.30436021658592194, 0.34492350486787204]",,,,,,,,
416,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0046222984746345,,,,,,,,,
417,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1977153753130308,,
418,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.09059748427672956,,,,
419,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.6900726392251816,,,,,
420,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.3737428330421648e-18, 3.174874551730871e-12, 9.288102004176063e-08, 2.089762555695661e-06, 0.0011716244312458776, 0.0025398282481399873, 0.007908071732418673, 0.028448650784393705, 0.035387602781339476, 0.0789149521122061]",
421,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.6867469879518072,,,,,,
422,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8176553182970736,,,
423,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.02410383189122373, 0.044916540212443096, 0.06805970149253732, 0.08193339227821986, 0.13095238095238096, 0.16534355324390915, 0.1997364953886693, 0.22330097087378642, 0.26428920371275033, 0.3088713423130516]",,,,,,,,
424,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.02968270214943705, 0.057318321392016376, 0.065165472534971, 0.06925963834868645, 0.1023541453428864, 0.12009553053565336, 0.13101330603889458, 0.16751961787785738, 0.18219037871033777, 0.21153190037529854]"
425,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.7258064516129032,,,,,
426,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.03923575571477311, 0.06107130672125555, 0.09450699419993176, 0.11531900375298533, 0.12487205731832139, 0.1337427499147049, 0.14124872057318322, 0.16274309109518936, 0.17604912998976457, 0.1927669737291027]"
427,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[4.284073155506806e-17, 6.932811768195285e-12, 1.2450131723422317e-08, 2.2098390407050158e-05, 0.0006291276340838025, 0.0018017403182440223, 0.004502393723597346, 0.01280588419697815, 0.036730585809094295, 0.05310946466123065]",
428,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.01926063995029512, 0.05431797375648459, 0.08236347358997315, 0.09371293001186239, 0.14248779086469404, 0.153363740022805, 0.1777902411665732, 0.21778385772913816, 0.2620689655172414, 0.3172660035705177]",,,,,,,,
429,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[4.125235027517183e-25, 1.7125443142024655e-12, 1.3705312006027099e-08, 5.822326671497335e-07, 0.00019398769985205696, 0.0020876572628495166, 0.009515647119959537, 0.021258448170810587, 0.04960698907355207, 0.09529327155930425]",
430,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.8,,,,,,
431,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.038259796359148404, 0.06783767413688674, 0.07944628347878423, 0.08568004793289394, 0.1128084606345476, 0.12357913144855728, 0.19833795013850417, 0.20385674931129477, 0.212998361551065, 0.24086021505376343]",,,,,,,,
432,BERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.9391727493917276,,,,,
433,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.6084656084656085, 0.5811688311688312, 0.5893617021276596, 0.5633333333333334, 0.5648148148148148, 0.5592011412268189, 0.5587044534412956, 0.5578947368421052, 0.5518716577540107, 0.5386081982840801]",,,,,,,
434,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0165268580575631,,,,,,,,,
435,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.7291666666666666, 0.648936170212766, 0.6724890829694323, 0.7586206896551724, 0.7258064516129032, 0.7174447174447175, 0.7323943661971831, 0.7180451127819549, 0.7048300536672629, 0.7545565006075334]",,,,,,,
436,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.03002388263391334, 0.037188672807915386, 0.047765267826680315, 0.053906516547253494, 0.10917775503241214, 0.13271920846127602, 0.14568406687137495, 0.1845786421016718, 0.1896963493688161, 0.2012964858410099]"
437,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
438,BERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.9394053152248614,,,
439,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.9782608695652174,,,,,,
440,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.6964285714285714, 0.6434782608695652, 0.6705882352941176, 0.6525821596244131, 0.6637931034482759, 0.638477801268499, 0.616260162601626, 0.5953678474114441, 0.5919037199124726, 0.5905861456483126]",,,,,,,
441,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.6756405042821876e-15, 6.978216753320957e-10, 4.765157141161581e-08, 1.7028986752189934e-05, 6.323547644824861e-05, 0.00014467472828348562, 0.010643206626876582, 0.0146986425260298, 0.08311040180136943, 0.10760921794838924]",
442,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8024234091237978,,,
443,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0285572639883585,,,,,,,,,
444,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.8823529411764706, 0.8376623376623377, 0.8820754716981132, 0.8491048593350383, 0.8711018711018711, 0.8608349900596421, 0.8181818181818182, 0.7972789115646258, 0.8108108108108109, 0.792090395480226]",,,,,,,
445,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.6756405042821876e-15, 6.34854997264481e-08, 4.441531196081968e-06, 0.00015309402072055417, 0.0011345779696762628, 0.01925014909270581, 0.051307641528237954, 0.06895186412590719, 0.07512277708785536, 0.08724971040017558]",
446,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.7511737089201878,,,,,
447,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.6964285714285714,,,,,,
448,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.7532467532467533,,,,,,
449,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8375974619110638,,,
450,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.5702434637520808,,,
451,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.0870003147623544,,,"[2.8257350124297186e-33, 3.8561045333830596e-14, 2.5351642814266182e-08, 1.8503659551343638e-07, 6.415189995384493e-05, 0.00014989218230461167, 0.0006287526100271008, 0.0029392458567334043, 0.010671665887827933, 0.031769065921221466]",
452,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.7532467532467533, 0.7435897435897436, 0.6931216931216931, 0.6896551724137931, 0.6782407407407407, 0.6577319587628866, 0.6434634974533107, 0.6506493506493507, 0.6474201474201474, 0.6213872832369942]",,,,,,,
453,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8147325004378149,,,
454,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.0761410135347812,0.8610255626205626,,,
455,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2065754679069714,,
456,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.213998233952517,,
457,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[1.4604964247953523e-15, 4.498485131117034e-08, 3.859457826952311e-06, 3.246070897003848e-05, 0.0007461545186356369, 0.004108501822085196, 0.038883271029292205, 0.048710247893628426, 0.058699142940874326, 0.0695600260194988]",
458,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1004721435316336,,,,
459,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1520415616179584,,
460,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.9782608695652174, 0.8901098901098901, 0.9166666666666666, 0.8545454545454545, 0.8047619047619048, 0.7893175074183977, 0.7962308598351001, 0.7810140237324703, 0.783157894736842, 0.7819095477386935]",,,,,,,
461,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.018001241464928614, 0.051562026084319076, 0.06488434965455091, 0.0830367734282325, 0.10969239698200813, 0.12635791881074898, 0.13427762039660057, 0.1434173669467787, 0.16198347107438016, 0.17573449401523394]",,,,,,,,
462,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0154372912736494,,,,,,,,,
463,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.8047619047619048,,,,,
464,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
465,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0171954808223278,,,,,,,0.1884514018270921,,
466,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1136131013306039,,,,
467,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.15267830323447956,,
468,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.6359466007507297,,,
469,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.018885741265344664, 0.04060434372049103, 0.058860560276990874, 0.10450110166824048, 0.13188542650299023, 0.136292099464904, 0.17563739376770537, 0.1844507396915329, 0.2077431539187913, 0.22064841045011016]"
470,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.6557377049180327,,,,,,
471,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.012264150943396227, 0.023270440251572325, 0.035849056603773584, 0.04371069182389937, 0.07264150943396226, 0.0949685534591195, 0.11918238993710692, 0.13742138364779874, 0.170125786163522, 0.20911949685534592]"
472,BERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0120103591776271,,,,,,,,,
473,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[3.5666070846034504e-29, 3.700556213734702e-15, 1.725261634935874e-06, 9.751532376094255e-05, 0.0003855674256211179, 0.0007943739887211024, 0.0033333073049276966, 0.004976505246551997, 0.006518169380449045, 0.04320096554315271]",
474,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 1.0, 1.0, 0.9712918660287081, 0.9404388714733543, 0.9487870619946092, 0.9056603773584906, 0.9194756554307116, 0.9238754325259516, 0.9337349397590361]",,,,,,,
475,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.6778506340635414,,,
476,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.010960130719069991,,,,,,,,,
477,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1078061063896758,,,,
478,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
479,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.017924528301886792, 0.025157232704402517, 0.036163522012578615, 0.05691823899371069, 0.08113207547169811, 0.09276729559748427, 0.10628930817610063, 0.129874213836478, 0.1720125786163522, 0.1877358490566038]"
480,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.4611988440649743e-33, 3.1018889298520004e-12, 1.0609543984559163e-09, 1.2709221019488762e-07, 1.241461051325672e-05, 8.576593302879302e-05, 0.0002084967094086614, 0.0005132151276820803, 0.0015150081172833542, 0.0029082204150597526]",
481,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.03697996918335902, 0.0774542179525668, 0.11035703747418119, 0.1860986547085202, 0.2290869327501367, 0.23532608695652177, 0.28919409173360977, 0.2995910020449898, 0.33074417439238285, 0.345150172328902]",,,,,,,,
482,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2402429021189817,,
483,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2327494157338177,,
484,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.8709677419354839, 0.927710843373494, 0.891213389121339, 0.9065420560747663, 0.8544152744630071, 0.8279569892473119, 0.8062622309197651, 0.7978142076502732, 0.7650695517774343, 0.7733142037302726]",,,,,,,
485,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.8458149779735683,,,,,
486,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.012590494176896443, 0.04280768020144791, 0.06074913440352534, 0.06767390620081838, 0.08970727101038715, 0.1164620711362921, 0.1366068618193264, 0.17217500786905887, 0.18004406672961915, 0.19924457034938622]"
487,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.05934065934065934, 0.10988226899750267, 0.14812239221140475, 0.19675456389452334, 0.23429319371727747, 0.24822695035460993, 0.26175349428208383, 0.27495291902071567, 0.30146163215590743, 0.3233353329334133]",,,,,,,,
488,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8733712920410465,,,
489,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.035615597175314706, 0.052775250227479524, 0.07776788364499851, 0.09378663540445488, 0.16223698781838314, 0.17407912687585264, 0.20111435394003713, 0.25367088607594934, 0.26389584376564845, 0.3058321479374111]",,,,,,,,
490,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.058297449486584954, 0.07152230971128609, 0.09070294784580499, 0.10141206675224647, 0.1906464104855526, 0.22596572756317165, 0.2430970680330202, 0.29266973221530973, 0.298443370907139, 0.3117569352708058]",,,,,,,,
491,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0059308129474823,,,,,,,,,
492,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1792302333855684,,
493,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[3.450573221252548e-25, 3.007809505026651e-08, 3.1490578279328637e-06, 0.00033431770425779335, 0.0027349886583283253, 0.008237161037743091, 0.01271815311156048, 0.024662097579136108, 0.03555577265719747, 0.04601429038712228]",
494,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.6553003026475637,,,
495,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.018238993710691823, 0.027358490566037737, 0.04119496855345912, 0.050314465408805034, 0.09213836477987421, 0.10031446540880504, 0.11918238993710692, 0.15754716981132075, 0.16572327044025156, 0.2028301886792453]"
496,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.0918553459119496,,,,
497,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.7162289811815591,,,
498,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.6637931034482759,,,,,
499,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.009757632987094743, 0.028013849543594586, 0.04343720491029273, 0.04973245199874095, 0.07806106389675795, 0.08467107333962857, 0.09977966635190431, 0.1252754170601196, 0.15549260308467108, 0.1957821844507397]"
500,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0220743709375664,,,,,,,,,
501,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.05506271030896299, 0.07344972907886815, 0.08698242478403337, 0.12648680011604294, 0.13612866168868468, 0.14420062695924768, 0.25549960243837794, 0.2664568581169683, 0.3706377858002407, 0.3901060070671378]",,,,,,,,
502,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0287844735992929,,,,,,,,,
503,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.9801249068739252,,,
504,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1341676147136898,,,,
505,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[1.1480123638807095e-12, 3.182026622076073e-07, 3.9129097366324283e-05, 0.0006667661808290565, 0.004292465427281196, 0.007752330173692782, 0.012577875663156006, 0.01778929833437289, 0.035312343936488785, 0.04781446428335595]",
506,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[4.286607020462184e-23, 3.671390154920701e-10, 5.05231930484054e-07, 8.985076803846333e-05, 0.000587619114944377, 0.004368635698650591, 0.02199394558014208, 0.060691705806406496, 0.09287747901917741, 0.10496289829715671]",
507,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.6904761904761905, 0.7264957264957265, 0.7248322147651006, 0.7291666666666666, 0.7105263157894737, 0.6949685534591195, 0.6771428571428572, 0.6564102564102564, 0.6533333333333333, 0.6512096774193549]",,,,,,,
508,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.07371794871794872, 0.11052794072244519, 0.16289326668626875, 0.1914471821013877, 0.20452640402347025, 0.21585903083700442, 0.22549019607843135, 0.2519809825673534, 0.2669425763062597, 0.28391959798994976]",,,,,,,,
509,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.028328611898016998, 0.05099150141643059, 0.06924771797293043, 0.08876298394711993, 0.10638967579477494, 0.1674535725527227, 0.2127793515895499, 0.22788794460182563, 0.23418319169027385, 0.24488511174063582]"
510,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.9661458333333334,,,,,
511,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.7179487179487181,,,,,,
512,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8401494407070953,,,
513,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.019515265974189486, 0.03525338369531004, 0.04154863078375826, 0.045011016682404786, 0.06043437204910293, 0.06672961913755115, 0.11268492288322317, 0.1164620711362921, 0.12275731822474033, 0.14101353478124015]"
514,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.01061812665908229, 0.04854000758437618, 0.05764125900644672, 0.06977626090254077, 0.10845657944634055, 0.13917330299582858, 0.18088737201365188, 0.23132347364429276, 0.24042472506636328, 0.27189988623435724]"
515,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.6557377049180327, 0.6013986013986014, 0.5990566037735849, 0.5644171779141104, 0.5307125307125307, 0.5645756457564576, 0.5689424364123159, 0.5509586276488395, 0.5297670405522001, 0.5368682684341343]",,,,,,,
516,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.028328611898016998, 0.03840100723953415, 0.04595530374567202, 0.06861819326408561, 0.07459867799811143, 0.07963487566887001, 0.15171545483160215, 0.15989927604658483, 0.24236701290525653, 0.26062322946175637]"
517,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.222437374495923,,
518,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.6904761904761905,,,,,,
519,BERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[7.273695280443397e-24, 9.511912790181411e-07, 3.496319141236604e-06, 0.0001643229490304209, 0.0020413524882940057, 0.0068201273526618, 0.010525661756450928, 0.027114306879745097, 0.034096778882187345, 0.039336593957481784]",
520,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1279508970727101,,,,
521,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 0.9054054054054054, 0.9238578680203046, 0.9358974358974359, 0.916923076923077, 0.8557692307692307, 0.8015267175572519, 0.8051948051948052, 0.7961696306429549, 0.79296875]",,,,,,,
522,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8421266488293148,,,
523,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1418278346605991,,,,
524,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.13587409935532802,,,,
525,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.011016682404784388, 0.019200503619767075, 0.0484734025810513, 0.07617248977022348, 0.08498583569405099, 0.09191060749134404, 0.11457349700975764, 0.12023921938936104, 0.12401636764242996, 0.1954674220963173]"
526,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0161873979860683,,,,,,,,,
527,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.6914561791958079,,,
528,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1620774712865529,,
529,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.6867469879518072, 0.6611570247933884, 0.6804733727810651, 0.6418439716312057, 0.6433915211970075, 0.6371490280777538, 0.6317757009345795, 0.6373456790123457, 0.671990171990172, 0.6611295681063123]",,,,,,,
530,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1132036847492323,,,,
531,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1241555783009212,,,,
532,BioBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.1430909663204281,,,,
533,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[9.31809504126973e-15, 3.3411929673969334e-11, 1.6887787268246937e-08, 3.0559533791180784e-07, 0.002098777932357448, 0.006742296693289208, 0.012961538175368954, 0.041830328176618276, 0.04762648460399017, 0.06069506012510833]",
534,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.6194899896621421,,,
535,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.5673424477458557,,,
536,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.96875,,,,,,
537,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,0.0005243249069242,,,,,,,,,
538,BERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.036180904522613064, 0.11888782358581015, 0.13024142312579415, 0.17996289424860853, 0.23099940155595453, 0.26487747957993, 0.2838188635708105, 0.33659491193737767, 0.34818710213119297, 0.3586358635863586]",,,,,,,,
539,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2158123406908097,,
540,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[6.35423311124736e-15, 7.201232360266903e-08, 5.885819084369585e-07, 2.1435403689355214e-06, 0.00026139015961253425, 0.0009559160822984426, 0.002449609262837017, 0.010329868187366502, 0.01576264646462548, 0.0307237503040674]",
541,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.717948717948718, 0.649746192893401, 0.6495726495726496, 0.6501766784452296, 0.6285714285714286, 0.598694942903752, 0.5918114143920595, 0.5781990521327014, 0.572202166064982, 0.5579766536964981]",,,,,,,
542,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.021705426356589147, 0.03729746254967899, 0.0904286553141515, 0.13844393592677343, 0.1521555367709214, 0.16294642857142858, 0.1981491562329886, 0.20598544081962794, 0.21092077087794434, 0.3105]",,,,,,,,
543,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1599053721688308,,"[0.012590494176896443, 0.027069562480327353, 0.03997481901164621, 0.05791627321372364, 0.0679886685552408, 0.09631728045325778, 0.13377400062952471, 0.17186024551463644, 0.1932640856153604, 0.20396600566572237]"
544,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.05530973451327434, 0.09622980251346501, 0.12844036697247707, 0.15256008359456635, 0.2012153950033761, 0.2332132328856862, 0.31895504252733897, 0.33513513513513515, 0.34560570071258906, 0.3577092511013216]",,,,,,,,
545,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1905011206358564,,
546,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,0.0591823899371069,,,,
547,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.03493717437940545, 0.04847016055740685, 0.06867721707972528, 0.10456383593298672, 0.1440938285395141, 0.1619544331594839, 0.1819650067294751, 0.21577847439916403, 0.27391086629944916, 0.2924320352681852]",,,,,,,,
548,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.02479082739386427, 0.08138839018551766, 0.112372634643377, 0.1237410071942446, 0.15877437325905294, 0.20010816657652783, 0.22764227642276424, 0.27418546365914787, 0.2838709677419355, 0.3054282267792521]",,,,,,,,
549,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1987305126030519,"[3.044523053829591e-07, 0.00011634533734965514, 0.0031357546966570143, 0.01157527686893918, 0.016665650883006488, 0.023227559293272117, 0.029083035755713128, 0.049210160947337316, 0.0652715432777319, 0.08955910448061702]",
550,BioBERT-BioASQ,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.8157894736842105,,,,,
551,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,0.9543264204570859,,,
552,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,"[0.9782608695652174, 0.8413793103448276, 0.8111111111111111, 0.8074074074074075, 0.7770491803278688, 0.7620481927710844, 0.8087248322147651, 0.7987421383647799, 0.787321063394683, 0.7752808988764045]",,,,,,,
553,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,"[0.02092675635276532, 0.0903316866619619, 0.10588645071403692, 0.12602739726027398, 0.18499353169469598, 0.2258461538461538, 0.27708393842579143, 0.3304442036836403, 0.338584779706275, 0.3656297807241204]",,,,,,,,
554,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,0.8823529411764706,,,,,,
555,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.7770491803278688,,,,,
556,BioClinicalBERT-ADR,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.6433915211970075,,,,,
557,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1528532813420104,,
558,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[7.275396749282881e-22, 2.2313820724473557e-11, 8.712617463841697e-10, 6.4999003600659286e-09, 1.9202611623642953e-06, 8.38872506346606e-06, 0.0014628229398830602, 0.0019979489433576193, 0.003124385623096527, 0.006453421544556626]",
559,SciBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.017444065225635193, 0.05422828972317027, 0.07281001137656427, 0.11073189230185818, 0.14069017823284036, 0.16837315130830488, 0.18240424725066362, 0.20819112627986347, 0.22449753507773987, 0.23890784982935154]"
560,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1511507412358971,,
561,BioBERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[1.228692359649417e-20, 2.4999119444262135e-09, 7.439241811064416e-07, 0.0006830842971206994, 0.0032051834384126177, 0.0042282976158226375, 0.021088477731674594, 0.02875338759675827, 0.044482077046956954, 0.05943272570984475]",
562,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.5307125307125307,,,,,
563,SciBERT,Setting 3,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.916923076923077,,,,,
564,BioClinicalBERT-ADR,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1068947658857781,,
565,BioBERT-BioASQ,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.1363664670045445,,
566,BERT,Setting 1,What is known about Sodium-Glucose Cotransporter-2 (SGLT-2) Inhibitors drugs,Antidiabetic drug,,,,,0.9404388714733544,,,,,
567,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.0580669339104914,,,,,,,,,
568,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.10039630118890355, 0.2362573099415205, 0.34065934065934067, 0.396039603960396, 0.4495238095238095, 0.49074074074074076, 0.4968036529680365, 0.5100788781770377, 0.5439870863599677, 0.5548872180451129]",,,,,,,,
569,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 1.0, 1.0, 1.0, 0.9072164948453608, 0.8326180257510729, 0.851063829787234, 0.7022222222222222, 0.6933867735470942, 0.6685606060606061]",,,,,,,
570,BERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
571,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.2527665500676392,,,,,,,,,
572,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.2990810359231412,,,,,
573,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.1805354851593588,,,,,,,,,
574,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2308227114716106,,,,
575,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.2401239354943269,,,,,,,,,
576,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.6406456031199615,,,
577,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.03913043478260869, 0.12642487046632125, 0.19765166340508805, 0.24554826616682288, 0.31223628691983124, 0.3225806451612903, 0.34928229665071775, 0.4005869405722671, 0.4154929577464789, 0.4465290806754222]",,,,,,,,
578,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.3132154006243497,,,,,
579,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.5523465703971119,,,,,
580,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.182306039751934,,,,,,,,,
581,BERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2029484029484029,,0.3120210954986901,,
582,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.5375939849624061,,,,,
583,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[0.007650155542197219, 0.2028059699853557, 0.3295136711459539, 0.36235595390524966, 0.31321540062434966, 0.2854625550660793, 0.247148288973384, 0.23044692737430167, 0.21433182698515169, 0.20830860534124632]",
584,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.0693334405342373,,,,,,,,,
585,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,0.8612440191387559,,,,,
586,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
587,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.5166666666666667,,,,,,
588,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.5166666666666667, 0.5735294117647058, 0.6168831168831169, 0.6859903381642513, 0.6586345381526104, 0.6515151515151515, 0.6121212121212121, 0.6023054755043228, 0.5912806539509536, 0.5565819861431871]",,,,,,,
589,BERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 1.0, 0.9134615384615384, 0.9361702127659575, 0.9368421052631579, 0.8744769874476988, 0.8208955223880597, 0.78839590443686, 0.7682539682539683, 0.739010989010989]",,,,,,,
590,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.16022620169651275, 0.42344322344322344, 0.46381969157769876, 0.448744769874477, 0.4374086702386751, 0.4297832233741753, 0.41807393884071203, 0.40707964601769914, 0.3958780592528982, 0.3853211009174312]",,,,,,,,
591,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.2292110060296332,,"[1.0, 0.7426470588235294, 0.8115183246073299, 0.6872852233676976, 0.7129909365558912, 0.7340720221606648, 0.723404255319149, 0.6895734597156398, 0.6480769230769231, 0.6039279869067103]",,,,,,,
592,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.5166666666666667, 0.5735294117647058, 0.6168831168831169, 0.6859903381642513, 0.728744939271255, 0.7142857142857143, 0.7161716171617162, 0.6483253588516746, 0.6244635193133047, 0.5813953488372093]",,,,,,"[0.0007639379232391939, 0.0020533164752933445, 0.004794822601184, 0.023887985185046343, 0.05139299766057841, 0.08379940435303627, 0.09918850566295741, 0.20366936730283877, 0.24500303407102583, 0.3147678180653772]",
593,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2437915742793791,,,,
594,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.44557823129251706,,,,,,
595,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.4930155210643015,,,,
596,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.5166666666666667, 0.5, 0.6040609137055838, 0.5602836879432624, 0.5573248407643312, 0.5714285714285714, 0.49557522123893805, 0.4864406779661017, 0.510236220472441, 0.5207373271889401]",,,,,,,
597,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.1186142689509847,,,,,,,,,
598,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.023174971031286212, 0.07415990730011587, 0.09385863267670916, 0.12282734646581692, 0.1657010428736964, 0.19235225955967555, 0.21668597914252608, 0.23059096176129779, 0.24333719582850522, 0.272305909617613]"
599,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2874826147426982,,,,"[0.05285118219749652, 0.12934631432545202, 0.1808066759388039, 0.22253129346314326, 0.25034770514603616, 0.32684283727399166, 0.3866481223922114, 0.42559109874826145, 0.43949930458970793, 0.4603616133518776]"
600,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
601,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.6895424836601307,,,,,,
602,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.05285118219749652, 0.08484005563282336, 0.16133518776077885, 0.20166898470097358, 0.21696801112656466, 0.25591098748261476, 0.325452016689847, 0.3741307371349096, 0.4089012517385257, 0.4422809457579972]"
603,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.5368421052631579,,,,,
604,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.03855421686746988, 0.0589622641509434, 0.1401129943502825, 0.185501066098081, 0.2668024439918534, 0.2792079207920792, 0.3877551020408163, 0.39090909090909093, 0.4042742653606411, 0.4184829991281604]",,,,,,,,
605,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.1553460819779918,,,,,,,,,
606,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2570562363689418,,
607,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.22178447276940907,,,,
608,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.7287449392712549,,,,,
609,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.2991255298642324e-05, 0.001003626030914648, 0.008803326637572318, 0.038657820798451356, 0.06659651364365338, 0.207201521044718, 0.23755714158159674, 0.35300609757074247, 0.38400613281963697, 0.3822937625754527]",
610,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.5443037974683544,,,,,,
611,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.5322754127374837,,,
612,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.20075757575757575, 0.3086515978176149, 0.37523452157598497, 0.39863325740318906, 0.3636363636363636, 0.36021998166819436, 0.35131635735865346, 0.3417251341312423, 0.32179535945226323, 0.30576441102756896]",,,,,,,,
613,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.019656019656019656, 0.030712530712530713, 0.07616707616707617, 0.10687960687960688, 0.16093366093366093, 0.1732186732186732, 0.25675675675675674, 0.2641277641277641, 0.2788697788697789, 0.29484029484029484]"
614,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.3544212796549245,,,,,
615,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.16093366093366093, 0.2542997542997543, 0.32800982800982803, 0.3796068796068796, 0.4398034398034398, 0.4533169533169533, 0.4668304668304668, 0.4828009828009828, 0.4877149877149877, 0.49385749385749383]"
616,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.6661276338830597e-05, 0.0012887825729939989, 0.010362923829133265, 0.05037521618502536, 0.08700964495946145, 0.1354952898483002, 0.2067259826079621, 0.2830600610448997, 0.3378307080135174, 0.36569559670658736]",
617,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.12133072407045012, 0.13766730401529637, 0.2165605095541401, 0.2668918918918919, 0.2878289473684211, 0.3330714846818539, 0.3817314246762099, 0.3847184986595174, 0.4216005204944698, 0.4365743721828719]",,,,,,,,
618,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[0.017064522377079543, 0.16418694606376694, 0.3430078341811459, 0.3919372900335946, 0.3074459567654123, 0.2979529946929492, 0.2799174690508941, 0.2653846153846154, 0.23952434881087203, 0.22124352331606217]",
619,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.5166666666666667,,,,,,
620,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.12133072407045012, 0.15028901734104047, 0.1799242424242424, 0.2560865644724977, 0.28496959165942654, 0.2950257289879931, 0.32792207792207795, 0.33466773418734985, 0.34200157604412923, 0.3610486891385768]",,,,,,,,
621,BERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.9368421052631579,,,,,
622,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.445578231292517, 0.4090909090909091, 0.37186629526462395, 0.3468013468013468, 0.29908103592314117, 0.27870090634441086, 0.2649930264993027, 0.25502920181700195, 0.24445812807881773, 0.2381516587677725]",,,,,,,
623,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.1029321189300576,,,,,,,,,
624,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.6895424836601307, 0.5328467153284672, 0.4641638225255973, 0.3675, 0.35442127965492454, 0.30347349177330896, 0.27838427947598254, 0.2531707317073171, 0.22964867180805484, 0.21646586345381527]",,,,,,,
625,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.019656019656019656, 0.06511056511056511, 0.11916461916461916, 0.20270270270270271, 0.21621621621621623, 0.23832923832923833, 0.29484029484029484, 0.3882063882063882, 0.4250614250614251, 0.43366093366093367]"
626,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
627,BERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8777507228028231,,,
628,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
629,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.5492227979274611, 0.4714285714285714, 0.4076086956521739, 0.3919372900335946, 0.3074459567654123, 0.2979529946929492, 0.2799174690508941, 0.2653846153846154, 0.23952434881087203, 0.22124352331606217]",,,,,,,
630,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[4.691540225140001e-22, 1.5932713864553389e-06, 0.039724868904088634, 0.1208089474686586, 0.16228597315626564, 0.20974040933893803, 0.2742472498984271, 0.2916096170918001, 0.3164959884829439, 0.39044020398108065]",
631,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8655067952213591,,,
632,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.3190421279553642,,,,,,,,,
633,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 0.9682539682539683, 0.6074380165289256, 0.5444444444444444, 0.5368421052631579, 0.5196304849884527, 0.5076923076923077, 0.5414141414141415, 0.557347670250896, 0.5465648854961832]",,,,,,,
634,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[4.691540225140001e-22, 1.5932713864553389e-06, 0.0012444795201154608, 0.0091188204729549, 0.07336045677933656, 0.09145036268557959, 0.13041163007412052, 0.22751427396128013, 0.2713589957381695, 0.38168207700690465]",
635,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.9072164948453608,,,,,
636,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.5492227979274611,,,,,,
637,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.6233766233766234,,,,,,
638,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.7188792601033628,,,
639,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.4172050804558132,,,
640,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2248337028824834,,,"[0.0007639379232391939, 0.0025875699952586607, 0.01686085798906411, 0.06216932312818625, 0.08567292105868356, 0.13657482660500184, 0.27294190600230767, 0.28666130545974733, 0.33509073802888495, 0.3541374335895447]",
641,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.6233766233766234, 0.5897435897435898, 0.6666666666666666, 0.5683760683760684, 0.5523465703971119, 0.46540880503144655, 0.44528301886792454, 0.4386459802538787, 0.40836408364083643, 0.3822937625754527]",,,,,,,
642,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.6492173058379841,,,
643,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.1753880266075388,0.6065508550866178,,,
644,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.3138800006441285,,
645,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2998520063503231,,
646,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[1.64810824565515e-08, 0.0005777240699241869, 0.014857081421065907, 0.036352021485620375, 0.0507228595538191, 0.09455966791652189, 0.2173715951849859, 0.282353696925858, 0.3411370836855602, 0.3969708463347214]",
647,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.4368070953436807,,,,
648,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2987975677595123,,
649,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 0.9682539682539683, 0.8416666666666667, 0.793939393939394, 0.6537102473498233, 0.6351791530944625, 0.6221590909090909, 0.5921908893709328, 0.5694980694980695, 0.5121951219512195]",,,,,,,
650,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.044198895027624314, 0.13061224489795917, 0.16007905138339923, 0.2009478672985782, 0.2533215234720992, 0.28111769686706184, 0.30480847595762023, 0.3161239078633836, 0.3233256351039261, 0.34584253127299486]",,,,,,,,
651,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.1679148933958037,,,,,,,,,
652,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.6537102473498233,,,,,
653,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
654,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.1325650756852798,,,,,,,0.3421709303251721,,
655,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.1662162162162162,,,,
656,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2972166683304921,,
657,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.3431666263062606,,,
658,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.019955654101995565, 0.06762749445676275, 0.1629711751662971, 0.21729490022172948, 0.2261640798226164, 0.24944567627494457, 0.25609756097560976, 0.29711751662971175, 0.34478935698447893, 0.3968957871396896]"
659,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.5345911949685535,,,,,,
660,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.12282734646581692, 0.22943221320973348, 0.34762456546929316, 0.4055619930475087, 0.44495944380069524, 0.45538818076477405, 0.4716106604866744, 0.4797219003476246, 0.4901506373117034, 0.4947856315179606]"
661,BERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.073535393309923,,,,,,,,,
662,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[0.0983286945218767, 0.27928936442817626, 0.45217598792165126, 0.3675, 0.3544212796549246, 0.30347349177330896, 0.27838427947598254, 0.2531707317073171, 0.22964867180805482, 0.21646586345381527]",
663,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 0.7352941176470589, 0.8732394366197183, 0.7016129032258065, 0.7797619047619048, 0.7193877551020408, 0.7916666666666666, 0.7517482517482518, 0.7346278317152104, 0.7207207207207207]",,,,,,,
664,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.5140505168929598,,,
665,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.14778708670442198,,,,,,,,,
666,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2068736141906873,,,,
667,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
668,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.04982618771726535, 0.07531865585168018, 0.12630359212050984, 0.18192352259559674, 0.21089223638470453, 0.2410196987253766, 0.27809965237543455, 0.32213209733487835, 0.35805330243337197, 0.3742757821552723]"
669,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[1.5429704845700713e-09, 0.0009308995069353259, 0.004510066141753333, 0.01675852919597623, 0.05698241424445348, 0.094052694648603, 0.1304292465000673, 0.15452454687369954, 0.18088523478196683, 0.2260701866739728]",
670,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.03913043478260869, 0.12642487046632125, 0.256993006993007, 0.3106180665610142, 0.31825273010920435, 0.3370786516853933, 0.3404568901989683, 0.38367931281317114, 0.42602739726027394, 0.4598587026332691]",,,,,,,,
671,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.4119373941564865,,
672,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2855463442546848,,
673,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 1.0, 0.9774436090225563, 0.9815950920245399, 0.861244019138756, 0.7654723127035831, 0.6984924623115578, 0.6876404494382022, 0.6914660831509847, 0.6541501976284585]",,,,,,,
674,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.6586345381526104,,,,,
675,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.06873614190687362, 0.08647450110864745, 0.10532150776053215, 0.1574279379157428, 0.19955654101995565, 0.22727272727272727, 0.24057649667405764, 0.3004434589800443, 0.32261640798226165, 0.360310421286031]"
676,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.10039630118890355, 0.229064039408867, 0.3051643192488263, 0.36281179138321995, 0.3879310344827586, 0.45808966861598444, 0.49776186213070733, 0.5257731958762887, 0.5374149659863946, 0.5404081632653062]",,,,,,,,
677,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.777674467264221,,,
678,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.10212765957446808, 0.14081632653061227, 0.21073170731707316, 0.24247948951686413, 0.26842105263157895, 0.33134328358208953, 0.3388370423546303, 0.3956743002544529, 0.39618138424821003, 0.40926225094238017]",,,,,,,,
679,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.03855421686746988, 0.12226066897347175, 0.21295279912184412, 0.3370786516853933, 0.3492063492063493, 0.37058261700095513, 0.43795620437956195, 0.4999999999999999, 0.5270373191165271, 0.526080476900149]",,,,,,,,
680,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.2832858364745106,,,,,,,,,
681,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.3006885446518067,,
682,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[1.64810824565515e-08, 0.010210904360460068, 0.05113703868251514, 0.15789953878901802, 0.22080131512432688, 0.2723035389054774, 0.29053793685091633, 0.34113618358943426, 0.442003185942629, 0.5060804015704724]",
683,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.5615112837344475,,,
684,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.055619930475086905, 0.07995365005793743, 0.12514484356894554, 0.1541135573580533, 0.1772885283893395, 0.2572421784472769, 0.2734646581691773, 0.3603707995365006, 0.3847045191193511, 0.440324449594438]"
685,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.3942062572421784,,,,
686,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.3689617339387598,,,
687,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.3074459567654123,,,,,
688,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.06873614190687362, 0.07982261640798226, 0.1319290465631929, 0.17516629711751663, 0.19401330376940132, 0.23503325942350334, 0.31042128603104213, 0.3181818181818182, 0.35920177383592017, 0.37583148558758317]"
689,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.1434902593059159,,,,,,,,,
690,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.03913043478260869, 0.12642487046632125, 0.256993006993007, 0.3106180665610142, 0.33307984790874523, 0.37785977859778597, 0.4217207334273625, 0.4337517433751743, 0.4411164057181756, 0.4652338811630847]",,,,,,,,
691,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.2551106768203066,,,,,,,,,
692,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.7353496190533535,,,
693,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2524339360222531,,,,
694,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[1.64810824565515e-08, 0.001193120904945908, 0.011928441179069745, 0.03239927184493317, 0.0750523965549962, 0.20003122944136537, 0.311809281628455, 0.3714951324649566, 0.3897517290080007, 0.42939977801153484]",
695,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[0.004995544216457793, 0.24184348631049113, 0.42903719402785023, 0.42475247524752474, 0.39009556907037357, 0.3737704918032787, 0.3553141970519782, 0.3387334315169367, 0.32305536089698667, 0.3088235294117647]",
696,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.47619047619047616, 0.5470085470085471, 0.5436241610738255, 0.5520833333333334, 0.5375939849624061, 0.5220125786163522, 0.5137362637362637, 0.5025252525252525, 0.481651376146789, 0.4737903225806452]",,,,,,,
697,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.2364620938628159, 0.31363636363636366, 0.34856396866840733, 0.3624633431085044, 0.3560417702635505, 0.3451824134705332, 0.33807829181494664, 0.3337579617834395, 0.3256767842493848, 0.3213429256594724]",,,,,,,,
698,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.019955654101995565, 0.06762749445676275, 0.11197339246119734, 0.14523281596452328, 0.20509977827050999, 0.21618625277161863, 0.24279379157427938, 0.3026607538802661, 0.3270509977827051, 0.39578713968957874]"
699,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.7129909365558912,,,,,
700,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.4964028776978418,,,,,,
701,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.6329628024332477,,,
702,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.06873614190687362, 0.08647450110864745, 0.10532150776053215, 0.1574279379157428, 0.18181818181818182, 0.19068736141906872, 0.22394678492239467, 0.23170731707317074, 0.24057649667405764, 0.26718403547671843]"
703,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.09596662030598054, 0.24756606397774686, 0.33518776077885953, 0.39360222531293465, 0.41863699582753827, 0.4506258692628651, 0.4520166898470097, 0.45897079276773295, 0.4617524339360223, 0.48817802503477054]"
704,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.5345911949685535, 0.6241900647948164, 0.4987244897959184, 0.42475247524752474, 0.39009556907037357, 0.3737704918032787, 0.35531419705197825, 0.3387334315169367, 0.32305536089698667, 0.3088235294117647]",,,,,,,
705,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.019955654101995565, 0.06762749445676275, 0.1629711751662971, 0.21729490022172948, 0.24279379157427938, 0.2838137472283814, 0.33148558758314856, 0.34478935698447893, 0.35920177383592017, 0.4079822616407982]"
706,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.35717522593161,,
707,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.4761904761904761,,,,,,
708,BERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.18555990657319e-22, 3.486310073269833e-06, 0.0009903649123045163, 0.007914904802651123, 0.035103619008004266, 0.07886742186226733, 0.10702713623569723, 0.1331988845603705, 0.15758947342212512, 0.21465864198573742]",
709,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2238359201773835,,,,
710,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 0.6853932584269663, 0.8055555555555556, 0.8333333333333334, 0.8210526315789474, 0.8034934497816594, 0.7112462006079028, 0.7289972899728997, 0.7067307692307693, 0.6809421841541756]",,,,,,,
711,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.8317504225418639,,,
712,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.3148817802503477,,,,
713,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.3802503477051461,,,,
714,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.23392461197339245, 0.3237250554323725, 0.4523281596452328, 0.48891352549889133, 0.5465631929046563, 0.5521064301552107, 0.565410199556541, 0.5753880266075388, 0.5942350332594235, 0.5975609756097561]"
715,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.1576106453700626,,,,,,,,,
716,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.5150216296173891,,,
717,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2835874496952359,,
718,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.5443037974683544, 0.5284552845528455, 0.6488095238095238, 0.6460905349794238, 0.6275862068965518, 0.5994236311239193, 0.5504587155963303, 0.5148148148148148, 0.4944, 0.4607703281027104]",,,,,,,
719,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2402948402948403,,,,
720,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.3947174447174448,,,,
721,BioBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.2034368070953437,,,,
722,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.18555990657319e-22, 5.810142428415543e-07, 0.0006163148669848349, 0.019578302654912998, 0.0371329541100668, 0.06878686099008399, 0.12901933910795244, 0.3127365118739971, 0.368826164173833, 0.3889537280607241]",
723,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.3197094417394289,,,
724,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.3153750739879844,,,
725,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,0.5166666666666667,,,,,,
726,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,0.0865143820110398,,,,,,,,,
727,BERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.03855421686746988, 0.13729977116704806, 0.20697167755991283, 0.2764397905759162, 0.35458167330677287, 0.39696106362773026, 0.4066543438077634, 0.4173441734417344, 0.4286979627989371, 0.45670628183361633]",,,,,,,,
728,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.3944815341587257,,
729,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[2.18555990657319e-22, 8.002666931781815e-11, 2.490768358481291e-05, 0.0026881835438160953, 0.01667233114206871, 0.030733070372238335, 0.09857395655993068, 0.11865826630766821, 0.14331712216462644, 0.17000150125095492]",
730,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[0.49640287769784175, 0.43842364532019706, 0.40099833610648916, 0.36235595390524966, 0.31321540062434966, 0.2854625550660793, 0.24714828897338403, 0.23044692737430167, 0.2143318269851517, 0.2083086053412463]",,,,,,,
731,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.34933774834437087, 0.4027586206896552, 0.45816956765861877, 0.41960038058991433, 0.4300043610989969, 0.39166338969720804, 0.37307973664959765, 0.3516260162601626, 0.33127317676143386, 0.31780660377358494]",,,,,,,,
732,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.3969778525233503,,"[0.0942350332594235, 0.3203991130820399, 0.4334811529933481, 0.47560975609756095, 0.4977827050997783, 0.5055432372505543, 0.5077605321507761, 0.5099778270509978, 0.5110864745011087, 0.5121951219512195]"
733,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.10039630118890355, 0.15099009900990099, 0.26882966396292, 0.32474804031354987, 0.34323432343234317, 0.38818565400843885, 0.4465648854961832, 0.494485294117647, 0.5180616740088105, 0.536256323777403]",,,,,,,,
734,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.3205928768993279,,
735,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,0.1634994206257242,,,,
736,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.09129511677282377, 0.13184584178498987, 0.21144519883608145, 0.2839059674502712, 0.3156981786643539, 0.3438016528925619, 0.3695150115473441, 0.3962936564504633, 0.4153225806451613, 0.4130434782608695]",,,,,,,,
737,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.12133072407045012, 0.15028901734104047, 0.1799242424242424, 0.2560865644724977, 0.31331592689295035, 0.3448275862068965, 0.3601659751037344, 0.4106060606060606, 0.42543859649122806, 0.44490075290896647]",,,,,,,,
738,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.3281205916517418,"[0.07599483305459422, 0.2225700204578749, 0.32532661045880357, 0.3468013468013468, 0.29908103592314117, 0.27870090634441086, 0.2649930264993027, 0.25502920181700195, 0.24445812807881773, 0.23815165876777247]",
739,BioBERT-BioASQ,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.5573248407643312,,,,,
740,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,0.7808059588207378,,,
741,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,"[1.0, 0.9682539682539683, 0.6074380165289256, 0.5444444444444444, 0.5302663438256658, 0.565121412803532, 0.5794573643410853, 0.5845864661654135, 0.5714285714285714, 0.5411764705882353]",,,,,,,
742,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,"[0.16083916083916083, 0.3164444444444445, 0.36515151515151517, 0.3773333333333333, 0.35833333333333334, 0.34951456310679613, 0.3195673549655851, 0.30683403068340304, 0.2927689594356261, 0.29201331114808654]",,,,,,,,
743,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,1.0,,,,,,
744,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.5302663438256658,,,,,
745,BioClinicalBERT-ADR,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.6275862068965518,,,,,
746,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.3825319601523543,,
747,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[0.0007639379232391939, 0.0020533164752933445, 0.004794822601184, 0.023887985185046343, 0.04783123368601543, 0.05812721588785128, 0.10815841831161375, 0.12167348687816909, 0.13762397082348887, 0.18842001757047258]",
748,SciBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,,"[0.05285118219749652, 0.1404728789986092, 0.21557719054242003, 0.27816411682892905, 0.3282336578581363, 0.36856745479833103, 0.37830319888734354, 0.4047287899860918, 0.46870653685674546, 0.5132127955493742]"
749,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.332773455982865,,
750,BioBERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,,"[4.691540225140001e-22, 1.5932713864553389e-06, 0.039724868904088634, 0.1208089474686586, 0.13591365706279573, 0.1759108047857109, 0.19008246192471256, 0.23792661236220197, 0.3008770692688179, 0.374860438652254]",
751,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.3900955690703736,,,,,
752,SciBERT,Setting 3,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.8210526315789474,,,,,
753,BioClinicalBERT-ADR,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2360377829144646,,
754,BioBERT-BioASQ,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,,,,0.2653265946247784,,
755,BERT,Setting 1,What is known about Dipeptidyl Peptidase-4 (DPP-4) Inhibitors drugs,Antidiabetic drug,,,,,0.7797619047619048,,,,,
756,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0063751171153523,,,,,,,,,
757,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.04273107292150488, 0.08537693006357855, 0.1161751563896336, 0.14912280701754385, 0.19957537154989383, 0.23377703826955074, 0.24224886316659777, 0.2687296416938111, 0.3086076953589845, 0.33307271305707586]",,,,,,,,
758,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.8651685393258427, 0.8050847457627118, 0.802547770700637, 0.7634408602150538, 0.73992673992674, 0.7159533073929961, 0.6961325966850829, 0.6490727532097005, 0.6370558375634517, 0.6213991769547325]",,,,,,,
759,BERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,1.0,,,,,,
760,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.055990916138866,,,,,,,,,
761,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.5590062111801242,,,,,
762,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0225281646391576,,,,,,,,,
763,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1172347017815646,,,,
764,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.092403646113526,,,,,,,,,
765,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.7072880137365479,,,
766,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.03680981595092025, 0.0925240562546262, 0.13683831472812386, 0.17470940471997184, 0.20020782819535848, 0.23565365025466894, 0.26463777704267283, 0.27439423706614274, 0.2945736434108527, 0.36424242424242426]",,,,,,,,
767,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.5852090032154341,,,,,
768,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.6458333333333334,,,,,
769,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.1257452233780678,,,,,,,,,
770,BERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1254152823920265,,0.2144119000664038,,
771,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.7132867132867133,,,,,
772,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[6.719703760212334e-24, 0.0003732675465332534, 0.0011049128902160105, 0.014648256693134498, 0.05375890065100461, 0.09658419281479814, 0.11480046327729646, 0.1691494138404801, 0.21812178764035875, 0.25549526578143816]",
773,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0195060109626984,,,,,,,,,
774,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.8831168831168831,0.829443447037702,,,,,
775,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,1.0,,,,,,
776,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.96,,,,,,
777,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[1.0, 0.9066666666666666, 0.9304347826086956, 0.8809523809523809, 0.8807588075880759, 0.8969555035128806, 0.8752399232245681, 0.8169014084507042, 0.8297872340425532, 0.8149659863945579]",,,,,,,
778,BERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[1.0, 0.9292035398230089, 0.9473684210526315, 0.9536679536679536, 0.9606557377049181, 0.9656160458452722, 0.9592875318066157, 0.9014989293361885, 0.8898916967509025, 0.9]",,,,,,,
779,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.02901870943108057, 0.08040565012676566, 0.09858156028368795, 0.1329243353783231, 0.1850765721733464, 0.2449602932193036, 0.2826603325415677, 0.28899352560329605, 0.31557846506300113, 0.3301245753114383]",,,,,,,,
780,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0051550287243864,,"[1.0, 0.9894736842105263, 0.9923664122137404, 0.9826589595375722, 0.9475806451612904, 0.9461279461279462, 0.9391025641025641, 0.9455587392550143, 0.9396135265700483, 0.9445676274944568]",,,,,,,
781,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.8333333333333334, 0.7619047619047619, 0.7181818181818181, 0.7307692307692307, 0.6807909604519774, 0.6966292134831461, 0.6640127388535032, 0.6616766467065869, 0.6675567423230975, 0.6580246913580247]",,,,,,"[6.067011993506813e-12, 3.157387104446893e-09, 1.7412795636465913e-05, 0.00010599495097302867, 0.0013461741399881215, 0.01573663009658987, 0.030724270941802294, 0.03907315546324067, 0.05964462885586172, 0.07603682513038808]",
782,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1230648944487881,,,,
783,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.6031746031746031,,,,,,
784,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1168881939014855,,,,
785,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.96, 0.9821428571428571, 0.9875776397515528, 0.9215686274509803, 0.8481375358166189, 0.8673218673218673, 0.8672199170124482, 0.8674463937621832, 0.8409475465313029, 0.8419405320813772]",,,,,,,
786,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0117255537944905,,,,,,,,,
787,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.009295120061967466, 0.030209140201394268, 0.047250193648334625, 0.06661502711076685, 0.07900852052672347, 0.087141750580945, 0.10224632068164213, 0.11076684740511232, 0.1254841208365608, 0.13168086754453912]"
788,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.2243948742287612,,,,"[0.0322733744660655, 0.045562411010915994, 0.09682012339819648, 0.12482202183198861, 0.21926910299003322, 0.24916943521594684, 0.307546274323683, 0.3659231134314191, 0.3901281442809682, 0.4124347413383958]"
789,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.8333333333333334,,,,,,
790,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.7083333333333334,,,,,,
791,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.013289036544850499, 0.030374940673943997, 0.04793545325106787, 0.06976744186046512, 0.0854295206454675, 0.09776934029425724, 0.14143331751305174, 0.16611295681063123, 0.18652112007593735, 0.1988609397247271]"
792,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.860655737704918,,,,,
793,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.04386677497969131, 0.05241935483870968, 0.1312741312741313, 0.17037316245759518, 0.2028023598820059, 0.22061482820976494, 0.2312925170068027, 0.26718092566619916, 0.29310344827586204, 0.3207867073584266]",,,,,,,,
794,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0105747109744478,,,,,,,,,
795,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1933714209949188,,
796,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.05914020139426801,,,,
797,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.6807909604519774,,,,,
798,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[5.118161815313621e-15, 5.023573507619908e-10, 1.8662306604282685e-07, 2.596482346428006e-05, 0.0008073626453718743, 0.013907900308393152, 0.030516431072126857, 0.041109596472033647, 0.08915351504277504, 0.1655901119575213]",
799,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.5757575757575758,,,,,,
800,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.8984302916871189,,,
801,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.02805155420773313, 0.054957296695135535, 0.08720720720720722, 0.13575591360987316, 0.17061923583662716, 0.2325870646766169, 0.26678603401969564, 0.3117101937657961, 0.33549783549783546, 0.3715455475946776]",,,,,,,,
802,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.022425249169435217, 0.026993355481727575, 0.07059800664451828, 0.09385382059800665, 0.11420265780730897, 0.12666112956810632, 0.13413621262458472, 0.15822259136212624, 0.17649501661129569, 0.19642857142857142]"
803,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.6012145748987854,,,,,
804,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.0473421926910299, 0.08513289036544851, 0.09593023255813954, 0.1270764119601329, 0.14950166112956811, 0.18106312292358803, 0.20971760797342193, 0.21719269102990033, 0.2288205980066445, 0.23380398671096345]"
805,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[1.637876092676981e-34, 9.842769248890983e-18, 7.921897248282039e-11, 1.7995795654129733e-07, 3.164011899373171e-05, 0.00011417012905437918, 0.0004424114159153052, 0.0010286367554717857, 0.001532561760903875, 0.003231698950677711]",
806,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.03680981595092025, 0.08239700374531836, 0.11695476278043399, 0.16708140774973337, 0.20364637082903336, 0.23811129848229343, 0.275, 0.28980788016932596, 0.3156557637345189, 0.33656553018454805]",,,,,,,,
807,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[1.6991450701386184e-20, 1.4320751705635617e-10, 2.6389274685199185e-06, 0.0007221149742053565, 0.005255428135499539, 0.027314205556538487, 0.05501553621090604, 0.11025619060631849, 0.1490062942561703, 0.2123367525783457]",
808,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.8333333333333334,,,,,,
809,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.04209720627631076, 0.05165210786175465, 0.08005985783763563, 0.18162692847124826, 0.22207037922787837, 0.2566164154103853, 0.2962000649561546, 0.32655614638723807, 0.3585657370517929, 0.36380200425144243]",,,,,,,,
810,BERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.960655737704918,,,,,
811,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.6031746031746031, 0.584045584045584, 0.5789473684210527, 0.5708955223880597, 0.5590062111801242, 0.5633074935400517, 0.586527293844367, 0.5876404494382023, 0.5931108719052745, 0.5876826722338204]",,,,,,,
812,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0222685095537934,,,,,,,,,
813,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.7083333333333334, 0.648936170212766, 0.6593886462882096, 0.6443661971830986, 0.6012145748987854, 0.5836065573770491, 0.6079545454545454, 0.6062246278755075, 0.60984393757503, 0.6036866359447005]",,,,,,,
814,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.03197674418604651, 0.03945182724252492, 0.05232558139534884, 0.058970099667774084, 0.08388704318936877, 0.15282392026578073, 0.1569767441860465, 0.18895348837209303, 0.2084717607973422, 0.25083056478405313]"
815,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,1.0,,,,,,
816,BERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.9407189855987492,,,
817,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.96,,,,,,
818,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.6607142857142857, 0.6666666666666666, 0.6269430051813472, 0.591044776119403, 0.5704845814977973, 0.5899053627760252, 0.5812743823146944, 0.5669050051072523, 0.5565529622980251, 0.5475113122171946]",,,,,,,
819,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[6.067011993506813e-12, 7.208863471688606e-09, 2.3301438090462395e-05, 0.00010543708281001273, 0.0005271164194361652, 0.023665294983788603, 0.031452752390680495, 0.03696768930212973, 0.05914015046216191, 0.07339989709754863]",
820,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.7295782327736949,,,
821,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.04194249810672,,,,,,,,,
822,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.8333333333333334, 0.8680555555555556, 0.8414634146341463, 0.8828828828828829, 0.860655737704918, 0.8841059602649006, 0.8333333333333334, 0.8366972477064221, 0.807743658210948, 0.8106796116504854]",,,,,,,
823,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[1.577829315275503e-22, 4.550751084197684e-08, 1.994737595295336e-05, 0.0002670355479213706, 0.0010030528790598426, 0.003283258073420072, 0.009545856172473815, 0.01322081137912677, 0.019840844930764684, 0.07007468607867483]",
824,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.73992673992674,,,,,
825,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.6607142857142857,,,,,,
826,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.6883116883116883,,,,,,
827,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.8715787828796697,,,
828,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.5695405600720886,,,
829,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1211493354182955,,,"[1.577829315275503e-22, 3.217313550196125e-10, 3.3783814384204276e-07, 0.00011021797301500736, 0.0015121461257784322, 0.004394693830016296, 0.01168421348057229, 0.016106113817893116, 0.03015262838949934, 0.04178675796782908]",
830,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.6883116883116883, 0.7094017094017094, 0.7, 0.6508620689655172, 0.6458333333333334, 0.6324626865671642, 0.634375, 0.6277056277056277, 0.6292906178489702, 0.6058718861209964]",,,,,,,
831,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.7353188807444748,,,
832,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1313135261923377,0.8832662693441083,,,
833,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.2493689973895854,,
834,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1995270374992497,,
835,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[5.6706744926470255e-33, 1.3693227874785231e-14, 2.3676069003757932e-09, 1.6195967923126097e-06, 2.671753399564532e-05, 0.0001763527857253786, 0.0032588847411737652, 0.008432236312107948, 0.017016465997144393, 0.02286074098428884]",
836,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1277951524628616,,,,
837,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.2062029833626125,,
838,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.96, 0.8680555555555556, 0.867579908675799, 0.8825622775800712, 0.878419452887538, 0.896640826873385, 0.8602150537634409, 0.844758064516129, 0.8475836431226765, 0.8099730458221024]",,,,,,,
839,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.018292682926829267, 0.057820607857672346, 0.08872727272727272, 0.12176991150442479, 0.14225941422594143, 0.15517241379310345, 0.17922606924643586, 0.19156061620897522, 0.21273801707156925, 0.22092267706302793]",,,,,,,,
840,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0341111069447114,,,,,,,,,
841,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.878419452887538,,,,,
842,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,1.0,,,,,,
843,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0320928554186099,,,,,,,0.1967615184386831,,
844,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1120016611295681,,,,
845,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.10614198042135953,,
846,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.5958002339892692,,,
847,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.03127443315089914, 0.04886630179827991, 0.05394839718530102, 0.0766223612197029, 0.08209538702111024, 0.10437842064112587, 0.11923377638780297, 0.1782642689601251, 0.23651290070367476, 0.2611415168100078]"
848,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.6229508196721312,,,,,,
849,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.014329976762199844, 0.02865995352439969, 0.04686289697908598, 0.0766847405112316, 0.10030983733539892, 0.14484895429899303, 0.17312161115414407, 0.21494965143299768, 0.24012393493415957, 0.28117738187451585]"
850,BERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0102220710297441,,,,,,,,,
851,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[1.381196269896202e-23, 2.6800467553187562e-12, 2.5248398156666392e-05, 0.00021464386634642877, 0.00921483097682498, 0.02394559614025905, 0.043666332906147555, 0.05171853457458971, 0.07688991726772346, 0.08614661242237127]",
852,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[1.0, 0.9027777777777778, 0.9340659340659341, 0.9224489795918367, 0.9046052631578947, 0.8543417366946778, 0.8389610389610389, 0.8581081081081081, 0.8638211382113821, 0.8743068391866913]",,,,,,,
853,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.6524114618255008,,,
854,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0006381299168192313,,,,,,,,,
855,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1184128225175918,,,,
856,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.8651685393258427,,,,,,
857,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.007358636715724245, 0.016266460108443067, 0.02943454686289698, 0.041828040278853604, 0.06003098373353989, 0.06661502711076685, 0.08094500387296669, 0.08830364058869093, 0.09256390395042603, 0.1080557707203718]"
858,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[3.108036718775164e-27, 3.9367238838844816e-10, 4.1749613352446875e-07, 4.673200155571279e-05, 0.0002326806035666645, 0.0005725286180518898, 0.0016374561689001042, 0.0032260003975301053, 0.007271474349820197, 0.010221361637950968]",
859,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.060286360211002255, 0.0925240562546262, 0.10139603232916974, 0.1410071942446043, 0.14989293361884368, 0.1867132867132867, 0.20861833105335156, 0.29390912020625204, 0.3658905352283036, 0.3950325251330573]",,,,,,,,
860,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1979417289488174,,
861,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.2074591151865762,,
862,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.8831168831168831, 0.8347826086956521, 0.7727272727272727, 0.796969696969697, 0.829443447037702, 0.8015267175572519, 0.7534883720930232, 0.723264540337711, 0.7061855670103093, 0.6924302788844622]",,,,,,,
863,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.8807588075880759,,,,,
864,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.03127443315089914, 0.03752931978107897, 0.0617670054730258, 0.07427677873338545, 0.09421422986708367, 0.145426114151681, 0.16301798279906177, 0.17279124315871774, 0.19546520719311963, 0.20836591086786552]"
865,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.06227106227106228, 0.08640864086408641, 0.1720792914382117, 0.215839146491588, 0.34684684684684686, 0.38015930485155686, 0.4368048533872599, 0.48597541758588086, 0.5025985937022317, 0.5169541939321832]",,,,,,,,
866,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.9684946990377694,,,
867,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.039864610755923284, 0.06150426083734716, 0.08169219547775344, 0.10732054015636104, 0.1487320082248115, 0.21744708146247596, 0.25201738050900063, 0.26564885496183205, 0.31828703703703703, 0.3675121424716676]",,,,,,,,
868,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.06167400881057269, 0.07521773555027712, 0.09824561403508772, 0.1094834232845027, 0.1506900410294666, 0.2518822724161533, 0.25618434429007114, 0.29269861691862337, 0.3141426783479349, 0.35739644970414197]",,,,,,,,
869,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0291821716555099,,,,,,,,,
870,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1941253616371433,,
871,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[3.481119835364628e-20, 6.273418693277121e-10, 2.7911768378070856e-07, 1.3719616212706255e-05, 0.0005262095850317111, 0.002134221013515106, 0.002979392950811215, 0.006138170463067163, 0.015738291123998605, 0.024020002746202133]",
872,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.6572536500075021,,,
873,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.020526723470178157, 0.03214562354763749, 0.043377226955848176, 0.05848179705654531, 0.08404337722695585, 0.13129357087529048, 0.15724244771494966, 0.16847405112316033, 0.21301316808675447, 0.26374903175832687]"
874,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1321068938807126,,,,
875,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.6273555226143024,,,
876,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.5704845814977973,,,,,
877,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.018764659890539485, 0.04300234558248632, 0.062157935887412044, 0.09186864738076622, 0.11571540265832682, 0.13799843627834246, 0.163408913213448, 0.17396403440187647, 0.1942924159499609, 0.21032056293979673]"
878,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0051773020318848,,,,,,,,,
879,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.060286360211002255, 0.07809594644849385, 0.12001437297879984, 0.1341376863023421, 0.14977359804946014, 0.2698564593301435, 0.28409448818897637, 0.29044347282948163, 0.3118932038834952, 0.321695016413011]",,,,,,,,
880,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0581235474344194,,,,,,,,,
881,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.9627050104673159,,,
882,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1037494067394399,,,,
883,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[3.1364357245521216e-12, 2.5051727058770634e-08, 0.0007181086226269591, 0.003654532477366341, 0.05131535979888746, 0.08733265193650046, 0.17674598451718704, 0.2723879141914225, 0.31410916624946567, 0.3511884909323584]",
884,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[1.0395809922859078e-18, 5.007063214836214e-06, 8.295358285970266e-05, 0.0015651383220678142, 0.010119751269578271, 0.04275178038738165, 0.06790530724590006, 0.07560779752268587, 0.10367444158671887, 0.11771280408679319]",
885,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.5714285714285714, 0.6724137931034483, 0.7261904761904762, 0.7078189300411523, 0.7132867132867133, 0.7075471698113207, 0.7252747252747253, 0.7079207920792079, 0.6982758620689655, 0.6854838709677419]",,,,,,,
886,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.08779360800924144, 0.14860456687205512, 0.16458852867830426, 0.2078804347826087, 0.23591087811271297, 0.2740414833438089, 0.30896298562251456, 0.3171619163129169, 0.3302367395864549, 0.3345216874628639]",,,,,,,,
887,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.018764659890539485, 0.04886630179827991, 0.07427677873338545, 0.09695074276778734, 0.11297888975762314, 0.13565285379202502, 0.1563721657544957, 0.16379984362783426, 0.1782642689601251, 0.2349491790461298]"
888,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.9475806451612904,,,,,
889,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.7179487179487181,,,,,,
890,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.8458950735276926,,,
891,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.02150117279124316, 0.026583268178264268, 0.0418295543393276, 0.10125097732603597, 0.12705238467552776, 0.14972634870992962, 0.1782642689601251, 0.2040656763096169, 0.22869429241594996, 0.2341673182173573]"
892,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.013289036544850499, 0.07451352634076887, 0.0854295206454675, 0.12956810631229235, 0.17275747508305647, 0.2026578073089701, 0.21547223540579022, 0.24964404366397722, 0.28144280968201235, 0.3051732320835311]"
893,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.6229508196721312, 0.5467980295566502, 0.5305343511450382, 0.5186170212765957, 0.5557729941291585, 0.5600558659217877, 0.5876543209876544, 0.5845238095238096, 0.5899357601713062, 0.5985626283367557]",,,,,,,
894,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.03127443315089914, 0.04104769351055512, 0.06528537920250195, 0.07388584831899922, 0.08405003909304144, 0.1653635652853792, 0.1763096168881939, 0.18178264268960126, 0.20093823299452698, 0.21071149335418296]"
895,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1809200872945032,,
896,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.5714285714285714,,,,,,
897,BERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[1.1694390323406395e-19, 1.4050935091374178e-09, 3.393708127594013e-07, 0.00023764394773410571, 0.0009729079011275532, 0.002646009934136167, 0.005691446259252026, 0.014122114013202064, 0.03132853580164944, 0.047221711664433515]",
898,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1192337763878029,,,,
899,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[1.0, 1.0, 1.0, 1.0, 0.9836065573770492, 0.9363636363636364, 0.9430379746835443, 0.9510869565217391, 0.9334916864608076, 0.9373601789709173]",,,,,,,
900,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.7793935384429964,,,
901,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1136212624584717,,,,
902,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1729947793070717,,,,
903,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.013291634089132134, 0.023846755277560593, 0.059030492572322124, 0.07154026583268178, 0.11610633307271306, 0.13917122752150118, 0.1673182173573104, 0.1751368256450352, 0.19859265050820954, 0.20484753713838938]"
904,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0194511330209132,,,,,,,,,
905,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.6915640904252323,,,
906,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1860026111894209,,
907,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.5757575757575758, 0.6461538461538462, 0.7037037037037037, 0.675, 0.6567796610169492, 0.6417910447761194, 0.6741935483870968, 0.6589595375722543, 0.6530054644808743, 0.687192118226601]",,,,,,,
908,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1224667774086378,,,,
909,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1575581395348836,,,,
910,BioBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.1220875684128225,,,,
911,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[4.178742620405146e-12, 3.003200168822586e-09, 4.761449481110738e-07, 4.949835693080162e-06, 0.00029701826631859594, 0.01797155174372945, 0.022441629343212255, 0.05685203901996868, 0.08153397017468847, 0.14182691665016195]",
912,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.5881627362347961,,,
913,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.581433807017114,,,
914,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,1.0,,,,,,
915,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,0.0023208651667181,,,,,,,,,
916,BERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.04386677497969131, 0.08330027766759224, 0.1125, 0.18522684664416947, 0.2159970512347954, 0.24446862531737393, 0.26918957515173153, 0.2928695652173913, 0.33288318703578657, 0.363817097415507]",,,,,,,,
917,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.3205937351370908,,
918,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[1.1694390323406395e-19, 7.33056872339049e-15, 4.556401089548782e-06, 0.00013512711366354046, 0.0008926560306626386, 0.002732544522421597, 0.00438249770163486, 0.010291380170961513, 0.017585185037357624, 0.027727224175724638]",
919,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.717948717948718, 0.628, 0.627177700348432, 0.6134831460674157, 0.5852090032154341, 0.5581699346405229, 0.5550122249388753, 0.5389344262295082, 0.5327942497753818, 0.5248979591836734]",,,,,,,
920,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.026093630084420567, 0.04600301659125188, 0.10836024398995335, 0.12878254750175933, 0.19462647444298822, 0.22474747474747475, 0.2624156958920907, 0.27176220806794055, 0.2996166322618697, 0.30589608873321655]",,,,,,,,
921,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.19883240191318102,,"[0.014855355746677092, 0.04339327599687256, 0.05433932759968726, 0.07623143080531665, 0.11102423768569195, 0.15676309616888193, 0.1860828772478499, 0.19194683346364347, 0.21540265832681782, 0.22791243158717747]"
922,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.02622950819672131, 0.0589590050667895, 0.09148550724637682, 0.13043478260869565, 0.15720524017467252, 0.17705199828104856, 0.24597606273215025, 0.2828282828282828, 0.31091772151898733, 0.32811276429130776]",,,,,,,,
923,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.2020290604635206,,
924,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,0.0789697908597986,,,,
925,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.01453154875717017, 0.03173403853418965, 0.05650557620817844, 0.0787746170678337, 0.11000709723207949, 0.12070175438596491, 0.14453665283540804, 0.1557377049180328, 0.1621438263229308, 0.18674698795180725]",,,,,,,,
926,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.060286360211002255, 0.07153502235469449, 0.11375089992800576, 0.13484740951029098, 0.16552197802197804, 0.240620957309185, 0.2617702448210923, 0.2740235585864848, 0.30238887208950715, 0.3165083135391924]",,,,,,,,
927,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.2409702828783481,"[4.8029064762975385e-06, 0.0016645922095669848, 0.0037664158762832694, 0.01736868559544318, 0.03612662577402969, 0.06821841462927102, 0.09726811487399198, 0.10675081671364663, 0.12070468030291462, 0.12936232546257118]",
928,BioBERT-BioASQ,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.8481375358166189,,,,,
929,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,0.895343681575534,,,
930,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,"[0.8333333333333334, 0.8015267175572519, 0.7422222222222222, 0.7269230769230769, 0.6869009584664537, 0.733102253032929, 0.7309562398703403, 0.7220496894409938, 0.6964769647696477, 0.6796973518284993]",,,,,,,
931,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,"[0.0260950605778192, 0.13322019516334324, 0.15037593984962408, 0.21394984326018807, 0.26676438255771345, 0.29735376044568246, 0.3104273504273504, 0.34122607849497244, 0.3683229813664596, 0.3859543817527011]",,,,,,,,
932,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,0.8333333333333334,,,,,,
933,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.6869009584664537,,,,,
934,BioClinicalBERT-ADR,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.6567796610169492,,,,,
935,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1868304012312965,,
936,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[1.7204931258155255e-20, 3.796688805446996e-15, 5.530451043176439e-10, 0.00039864790361191334, 0.0023362205984565356, 0.006100519530170349, 0.01754395031660603, 0.0405440291063323, 0.05990742949555757, 0.06822931212320055]",
937,SciBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,,"[0.021831988609397248, 0.044613194114855245, 0.061699098243948744, 0.08068343616516374, 0.1115329852871381, 0.13336497389653537, 0.13906027527289985, 0.15662078785002373, 0.18462268628381584, 0.20218319886093972]"
938,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1994717883111198,,
939,BioBERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,,"[6.067011993506813e-12, 4.550751084197684e-08, 3.849417863885372e-07, 2.3770024517053492e-05, 6.548645360174766e-05, 0.0005037769061229309, 0.002088325782470131, 0.02081938059329159, 0.07217000091559268, 0.0988401590781726]",
940,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.5557729941291585,,,,,
941,SciBERT,Setting 3,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.9836065573770492,,,,,
942,BioClinicalBERT-ADR,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.1388489682625252,,
943,BioBERT-BioASQ,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,,,,0.2179246847731841,,
944,BERT,Setting 1,What is known about Glucagon-like Peptide-1 Receptor Agonists (GLP-1 RAs) drugs,Antidiabetic drug,,,,,0.9046052631578948,,,,,
945,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.3513379054743348,,,,,,,,,
946,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.2671480144404332, 0.416, 0.45493562231759654, 0.4421487603305785, 0.44088176352705405, 0.4171322160148976, 0.35590551181102364, 0.2905982905982906, 0.271484375, 0.2580071174377224]",,,,,,,,
947,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.42, 0.4074074074074074, 0.3761467889908257, 0.340080971659919, 0.3231292517006803, 0.2885572139303483, 0.24950884086444008, 0.23905109489051096, 0.2231686541737649, 0.2082018927444795]",,,,,,,
948,BERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4878048780487805,,,,,,
949,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.1539966561873578,,,,,,,,,
950,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.3172690763052209,,,,,
951,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2094629761248204,,,,,,,,,
952,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3515223408461843,,,,
953,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.17374294554866898,,,,,,,,,
954,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.3295164186179311,,,
955,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.13609467455621302, 0.17158176943699732, 0.20759493670886078, 0.25, 0.3255813953488372, 0.420863309352518, 0.40476190476190477, 0.39344262295081966, 0.4030769230769231, 0.420785804816223]",,,,,,,,
956,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.2374727668845316,,,,,
957,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.253393665158371,,,,,
958,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2414139438519618,,,,,,,,,
959,BERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.4627594627594628,,0.4223236880893335,,
960,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.3647540983606557,,,,,
961,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.0028795738482036634, 0.2858915003862339, 0.31221084474468475, 0.2536945812807882, 0.23747276688453162, 0.184375, 0.14912280701754385, 0.12108980827447023, 0.10149750415973378, 0.08919506889050036]",
962,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2533210176494459,,,,,,,,,
963,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.46,0.2600536193029491,,,,,
964,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.7391304347826086,,,,,,
965,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.5428571428571428,,,,,,
966,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.4117647058823529, 0.5308641975308642, 0.5102040816326531, 0.45774647887323944, 0.3894230769230769, 0.3697478991596639, 0.35251798561151076, 0.42105263157894735, 0.4564102564102564, 0.4412470023980815]",,,,,,,
967,BERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.4878048780487805, 0.425, 0.5916666666666667, 0.7237569060773481, 0.584, 0.5348101265822784, 0.40086206896551724, 0.3545966228893058, 0.34115523465703973, 0.31727574750830567]",,,,,,,
968,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.252927400468384, 0.3132911392405064, 0.3051359516616314, 0.31054131054131057, 0.3066666666666667, 0.2962025316455696, 0.2913096695226438, 0.2918454935622318, 0.28750000000000003, 0.2796352583586626]",,,,,,,,
969,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2774503000144622,,"[0.925, 0.5652173913043478, 0.462882096069869, 0.4331983805668016, 0.4198473282442748, 0.37333333333333335, 0.28391959798994976, 0.19456366237482117, 0.17662007623888182, 0.16347237880496054]",,,,,,,
970,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.375, 0.3888888888888889, 0.39166666666666666, 0.36875, 0.34759358288770054, 0.3211920529801324, 0.30606060606060603, 0.2857142857142857, 0.2658536585365854, 0.24444444444444444]",,,,,,"[0.00014707332985549622, 0.020753981641074587, 0.10069315312140648, 0.17094962246908943, 0.20802639029385855, 0.3211920529801324, 0.3060606060606061, 0.2857142857142857, 0.2658536585365854, 0.24444444444444446]",
971,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.29611307420494704,,,,
972,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4181818181818181,,,,,,
973,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.4342363564978406,,,,
974,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.5428571428571428, 0.7089552238805971, 0.7696629213483146, 0.5985663082437276, 0.546875, 0.42992874109263657, 0.4113785557986871, 0.3972055888223553, 0.36203866432337434, 0.334913112164297]",,,,,,,
975,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2439989798644305,,,,,,,,,
976,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.060498220640569395, 0.1494661921708185, 0.19217081850533807, 0.2597864768683274, 0.3167259786476868, 0.35587188612099646, 0.3914590747330961, 0.4234875444839858, 0.4555160142348754, 0.45907473309608543]"
977,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3892405063291139,,,,"[0.1940928270042194, 0.34177215189873417, 0.3670886075949367, 0.3924050632911392, 0.4092827004219409, 0.42616033755274263, 0.48523206751054854, 0.48523206751054854, 0.4978902953586498, 0.4978902953586498]"
978,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.3103448275862069,,,,,,
979,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.3764705882352941,,,,,,
980,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.07172995780590717, 0.1729957805907173, 0.23628691983122363, 0.4345991561181435, 0.5527426160337553, 0.5907172995780591, 0.6118143459915611, 0.6708860759493671, 0.6962025316455697, 0.7257383966244726]"
981,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.2579957356076759,,,,,
982,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.11538461538461539, 0.3304347826086957, 0.35270541082164325, 0.48928571428571427, 0.5533333333333335, 0.5610859728506787, 0.5179063360881543, 0.4878048780487804, 0.455607476635514, 0.49111111111111116]",,,,,,,,
983,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.3758161770914616,,,,,,,,,
984,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.4354659631168241,,
985,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.29893238434163705,,,,
986,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.3475935828877005,,,,,
987,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.02846247099311517, 0.08837079667932786, 0.18535762089379876, 0.2853470437017995, 0.25339366515837103, 0.21062271062271062, 0.19198664440734559, 0.17174515235457063, 0.147119341563786, 0.12419354838709677]",
988,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4339622641509434,,,,,,
989,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.5102381258531131,,,
990,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.142433234421365, 0.23979591836734693, 0.27969348659003834, 0.30136986301369867, 0.27877237851662406, 0.25757575757575757, 0.23585810162991372, 0.1998497370398197, 0.1983149708360337, 0.18224027858386535]",,,,,,,,
991,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.06593406593406594, 0.2783882783882784, 0.32234432234432236, 0.5018315018315018, 0.608058608058608, 0.6813186813186813, 0.6886446886446886, 0.6959706959706959, 0.7142857142857143, 0.8095238095238095]"
992,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.1751025991792065,,,,,
993,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.08424908424908426, 0.15018315018315018, 0.20146520146520147, 0.2600732600732601, 0.2893772893772894, 0.32967032967032966, 0.42124542124542125, 0.4432234432234432, 0.4468864468864469, 0.4542124542124542]"
994,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.0058771431729619334, 0.062171445631199765, 0.15497357577318158, 0.2618019614568201, 0.31291431332658104, 0.3194444444444444, 0.28133704735376047, 0.2597701149425287, 0.26781857451403895, 0.2441860465116279]",
995,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.21529745042492923, 0.45563549160671457, 0.5943600867678958, 0.594306049822064, 0.5804311774461027, 0.5142045454545454, 0.5081081081081081, 0.5076530612244898, 0.4835680751173709, 0.46288209606986896]",,,,,,,,
996,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.007710632925710776, 0.09154596060354739, 0.2565805583403016, 0.2632978723404255, 0.21756487025948104, 0.18506998444790043, 0.16141732283464566, 0.12666666666666668, 0.12123613312202855, 0.10887656033287099]",
997,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.375,,,,,,
998,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.04666666666666666, 0.23626373626373626, 0.26246719160104987, 0.30588235294117644, 0.32993890020366595, 0.3378119001919386, 0.34937611408199637, 0.4608, 0.5289747399702823, 0.5257142857142857]",,,,,,,,
999,BERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.584,,,,,
1000,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.41818181818181815, 0.37962962962962965, 0.3716216216216216, 0.3622448979591837, 0.3172690763052209, 0.21897810218978103, 0.19230769230769232, 0.17690058479532164, 0.14420803782505912, 0.12437311935807423]",,,,,,,
1001,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.1923835268591338,,,,,,,,,
1002,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.3764705882352941, 0.2819672131147541, 0.2297551789077213, 0.19934640522875818, 0.17510259917920656, 0.17282321899736147, 0.17042606516290726, 0.15894039735099338, 0.15621679064824653, 0.15086646279306828]",,,,,,,
1003,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.23076923076923078, 0.28205128205128205, 0.30036630036630035, 0.3076923076923077, 0.34798534798534797, 0.4249084249084249, 0.4652014652014652, 0.47985347985347987, 0.47985347985347987, 0.4835164835164835]"
1004,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.925,,,,,,
1005,BERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.4910858907486891,,,
1006,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4181818181818181,,,,,,
1007,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.42857142857142855, 0.42342342342342343, 0.3029045643153527, 0.2632978723404255, 0.21756487025948104, 0.18506998444790046, 0.16141732283464566, 0.12666666666666668, 0.12123613312202852, 0.108876560332871]",,,,,,,
1008,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[4.875552945154513e-05, 0.016950478051279274, 0.22039367233491614, 0.26658981305010054, 0.3052766568510819, 0.29427792915531337, 0.2736318407960199, 0.25164113785557984, 0.23819301848049282, 0.22762645914396887]",
1009,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.3168981624654012,,,
1010,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2295991761619961,,,,,,,,,
1011,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.30939226519337015, 0.2980769230769231, 0.28695652173913044, 0.3116531165311653, 0.2579957356076759, 0.24643584521384929, 0.191044776119403, 0.1825726141078838, 0.18013245033112582, 0.1746031746031746]",,,,,,,
1012,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.006622425974507286, 0.04164732192422591, 0.07952271945216118, 0.16600368396411314, 0.2908888832014331, 0.4131568826478624, 0.3901639344262295, 0.36697247706422015, 0.3569482288828338, 0.32806324110671936]",
1013,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.3231292517006803,,,,,
1014,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4285714285714285,,,,,,
1015,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4025974025974026,,,,,,
1016,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.37104370732134,,,
1017,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.2553959517549207,,,
1018,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.5646643109540636,,,"[0.02589342443885192, 0.23318965026518024, 0.4266930977031968, 0.5900459363060371, 0.546875, 0.42992874109263657, 0.4113785557986871, 0.3972055888223553, 0.36203866432337434, 0.3349131121642969]",
1019,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.4025974025974026, 0.358974358974359, 0.30158730158730157, 0.2853470437017995, 0.25339366515837103, 0.21062271062271062, 0.19198664440734559, 0.17174515235457063, 0.147119341563786, 0.12419354838709677]",,,,,,,
1020,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.3091536355395363,,,
1021,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3314487632508833,0.4340978316000647,,,
1022,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2412504377912105,,
1023,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2753806315821134,,
1024,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[6.728126785912035e-05, 0.035765465731428796, 0.13633253643556967, 0.40946678890470894, 0.5470777856911531, 0.5761316872427984, 0.48013245033112584, 0.44166666666666665, 0.39951573849878935, 0.294017094017094]",
1025,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3879073419709462,,,,
1026,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.491644614204209,,
1027,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.41818181818181815, 0.35555555555555557, 0.36607142857142855, 0.3393939393939394, 0.3605150214592275, 0.42857142857142855, 0.3901639344262295, 0.3669724770642202, 0.3569482288828338, 0.32806324110671936]",,,,,,,
1028,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.10526315789473684, 0.22399999999999998, 0.26535626535626533, 0.30290456431535273, 0.33904761904761904, 0.34188034188034194, 0.32689450222882616, 0.31860776439089694, 0.3228247162673392, 0.30972388955582236]",,,,,,,,
1029,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.1660680389282862,,,,,,,,,
1030,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.3605150214592275,,,,,
1031,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4615384615384616,,,,,,
1032,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2614473553829287,,,,,,,0.3224551318743942,,
1033,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.5366300366300367,,,,
1034,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2842669578543689,,
1035,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.2339028826314223,,,
1036,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.1978798586572438, 0.21908127208480566, 0.2332155477031802, 0.40636042402826855, 0.4275618374558304, 0.4275618374558304, 0.45229681978798586, 0.4664310954063604, 0.48056537102473496, 0.5053003533568905]"
1037,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.375,,,,,,
1038,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.08540925266903915, 0.16725978647686832, 0.2597864768683274, 0.35231316725978645, 0.3879003558718861, 0.4234875444839858, 0.4377224199288256, 0.47330960854092524, 0.5444839857651246, 0.5587188612099644]"
1039,BERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.3089643616180959,,,,,,,,,
1040,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.1936658096460767, 0.2819672131147541, 0.22975517890772126, 0.19934640522875816, 0.17510259917920654, 0.17282321899736147, 0.17042606516290726, 0.15894039735099336, 0.15621679064824653, 0.15086646279306828]",
1041,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.46153846153846156, 0.40641711229946526, 0.3893805309734513, 0.47735191637630664, 0.5076452599388379, 0.47692307692307695, 0.41501103752759383, 0.37549407114624506, 0.3344768439108062, 0.3524720893141946]",,,,,,,
1042,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.2506200583274886,,,
1043,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.21702946671271447,,,,,,,,,
1044,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.2579505300353357,,,,
1045,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.42,,,,,,
1046,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.08185053380782918, 0.14590747330960854, 0.199288256227758, 0.2704626334519573, 0.31316725978647686, 0.3274021352313167, 0.3594306049822064, 0.40213523131672596, 0.4412811387900356, 0.4483985765124555]"
1047,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.0013672792472041164, 0.061115677013633844, 0.12524836530668906, 0.24393452809872287, 0.31343251669759387, 0.32894736842105265, 0.28061224489795916, 0.2553648068669528, 0.25, 0.23369565217391303]",
1048,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.24137931034482757, 0.25254582484725047, 0.2573099415204678, 0.352760736196319, 0.32180851063829785, 0.31266149870801035, 0.26862539349422876, 0.26242544731610334, 0.26204238921001927, 0.2595281306715063]",,,,,,,,
1049,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.3614241671477597,,
1050,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.3133783341009296,,
1051,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.46, 0.42408376963350786, 0.3799126637554585, 0.28440366972477066, 0.26005361930294907, 0.21767241379310345, 0.19392917369308602, 0.16812865497076024, 0.1581769436997319, 0.13981042654028436]",,,,,,,
1052,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.3894230769230769,,,,,
1053,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.04240282685512368, 0.0989399293286219, 0.16607773851590105, 0.20848056537102475, 0.22968197879858657, 0.34275618374558303, 0.3568904593639576, 0.36042402826855124, 0.38515901060070673, 0.38869257950530034]"
1054,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.27299703264094954, 0.37850467289719625, 0.37339055793991416, 0.3297872340425532, 0.3180327868852459, 0.28815977175463625, 0.27710843373493976, 0.24972855591748103, 0.2400813835198372, 0.21831637372802964]",,,,,,,,
1055,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.5429508503884919,,,
1056,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.17318435754189945, 0.21105527638190952, 0.24255319148936175, 0.33134328358208953, 0.30982019363762103, 0.2781136638452237, 0.2613636363636364, 0.2472582253240279, 0.22825219473264163, 0.2024983563445102]",,,,,,,,
1057,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.29787234042553196, 0.33333333333333337, 0.3340122199592668, 0.32307692307692304, 0.33509700176366847, 0.3437037037037037, 0.32480818414322254, 0.31912302070645554, 0.3046511627906977, 0.29106945975744214]",,,,,,,,
1058,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.1877515262000372,,,,,,,,,
1059,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2604760597228424,,
1060,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.006718021808828775, 0.2758394838187104, 0.44699073696406016, 0.4331983805668016, 0.4198473282442748, 0.37333333333333335, 0.28391959798994976, 0.19456366237482117, 0.1766200762388818, 0.16347237880496054]",
1061,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.3280821222805646,,,
1062,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.1103202846975089, 0.1494661921708185, 0.20284697508896798, 0.39501779359430605, 0.398576512455516, 0.4092526690391459, 0.4092526690391459, 0.4412811387900356, 0.5088967971530249, 0.5480427046263345]"
1063,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3690391459074733,,,,
1064,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.2080631682655059,,,
1065,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.21756487025948104,,,,,
1066,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.13427561837455831, 0.33568904593639576, 0.4840989399293286, 0.5901060070671378, 0.6183745583038869, 0.6395759717314488, 0.6643109540636042, 0.7031802120141343, 0.7279151943462897, 0.7491166077738516]"
1067,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.3320173494787194,,,,,,,,,
1068,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.05769230769230769, 0.14772727272727273, 0.3086956521739131, 0.3191919191919192, 0.32523364485981304, 0.33230769230769236, 0.32116788321167883, 0.3108108108108108, 0.30129870129870134, 0.2936010037641154]",,,,,,,,
1069,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,0.16394713032759803,,,,,,,,,
1070,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.399805424492724,,,
1071,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.4763713080168777,,,,
1072,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.11688920139428813, 0.3333167733976409, 0.3668697558101248, 0.28440366972477066, 0.26005361930294907, 0.21767241379310345, 0.19392917369308602, 0.16812865497076024, 0.15817694369973187, 0.13981042654028436]",
1073,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.14282901966367803, 0.2836676217765043, 0.26649076517150394, 0.26014319809069214, 0.2462526766595289, 0.23076923076923078, 0.22284644194756556, 0.20955315870570107, 0.2038404726735598, 0.19602272727272727]",
1074,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.40476190476190477, 0.44680851063829785, 0.42857142857142855, 0.36318407960199006, 0.36475409836065575, 0.32894736842105265, 0.28061224489795916, 0.2553648068669528, 0.25, 0.23369565217391305]",,,,,,,
1075,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.1402439024390244, 0.21522309711286086, 0.26128266033254155, 0.302771855010661, 0.30268199233716475, 0.26315789473684215, 0.26406429391504016, 0.2528735632183908, 0.21805183199285078, 0.1952755905511811]",,,,,,,,
1076,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.0812720848056537, 0.11307420494699646, 0.14487632508833923, 0.1978798586572438, 0.2968197879858657, 0.4134275618374558, 0.4204946996466431, 0.42402826855123676, 0.4628975265017668, 0.5865724381625441]"
1077,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.4198473282442748,,,,,
1078,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4615384615384616,,,,,,
1079,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.2436030641455391,,,
1080,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.024734982332155476, 0.1519434628975265, 0.17667844522968199, 0.22968197879858657, 0.2862190812720848, 0.31095406360424027, 0.3462897526501767, 0.508833922261484, 0.6289752650176679, 0.6501766784452296]"
1081,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.0759493670886076, 0.2911392405063291, 0.31223628691983124, 0.4345991561181435, 0.459915611814346, 0.4978902953586498, 0.5021097046413502, 0.5063291139240507, 0.5147679324894515, 0.5189873417721519]"
1082,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.375, 0.2836676217765043, 0.26649076517150394, 0.26014319809069214, 0.2462526766595289, 0.23076923076923078, 0.22284644194756553, 0.20955315870570107, 0.2038404726735598, 0.19602272727272727]",,,,,,,
1083,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.03180212014134275, 0.09187279151943463, 0.2508833922261484, 0.2791519434628975, 0.30742049469964666, 0.38162544169611307, 0.38869257950530034, 0.40636042402826855, 0.4098939929328622, 0.4134275618374558]"
1084,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.4418730767831071,,
1085,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4047619047619047,,,,,,
1086,BERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.0017012765830596668, 0.03807619062931748, 0.16532998953099934, 0.43535782453974714, 0.5326694073343328, 0.5348101265822784, 0.40086206896551724, 0.3545966228893058, 0.34115523465703973, 0.31727574750830567]",
1087,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3765213977228112,,,,
1088,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.7391304347826086, 0.6833333333333333, 0.5773195876288659, 0.6023391812865497, 0.6359223300970874, 0.5761316872427984, 0.48013245033112584, 0.44166666666666665, 0.39951573849878935, 0.294017094017094]",,,,,,,
1089,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.2972790317003259,,,
1090,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.4569620253164557,,,,
1091,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.4113924050632911,,,,
1092,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.22614840989399293, 0.303886925795053, 0.43109540636042404, 0.43109540636042404, 0.45229681978798586, 0.4628975265017668, 0.48056537102473496, 0.508833922261484, 0.519434628975265, 0.5229681978798587]"
1093,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2122049449632889,,,,,,,,,
1094,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.3356700094294155,,,
1095,BioClinicalBERT-ADR,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2471198603199205,,
1096,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.4339622641509434, 0.4270833333333333, 0.37583892617449666, 0.34545454545454546, 0.32592592592592595, 0.3194444444444444, 0.28133704735376047, 0.2597701149425287, 0.2678185745140389, 0.2441860465116279]",,,,,,,
1097,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3691493691493692,,,,
1098,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3080586080586081,,,,
1099,BioBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3141342756183746,,,,
1100,BERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.1849812948925197, 0.2612216397307222, 0.2922722951777191, 0.30610267451493833, 0.3231292517006803, 0.2885572139303483, 0.24950884086444006, 0.23905109489051093, 0.2231686541737649, 0.20820189274447948]",
1101,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.2264479121391945,,,
1102,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.2705714580173403,,,
1103,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.4117647058823529,,,,,,
1104,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,0.2093718438723721,,,,,,,,,
1105,BERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.12738853503184713, 0.19263456090651557, 0.361323155216285, 0.5770925110132159, 0.5583173996175907, 0.5738539898132428, 0.5047489823609227, 0.4689826302729529, 0.45707376058041116, 0.43657142857142855]",,,,,,,,
1106,SciBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.309757734176909,,
1107,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.001144039466153704, 0.25659191776717455, 0.31626880237295896, 0.47735191637630664, 0.5076452599388379, 0.47692307692307695, 0.41501103752759383, 0.37549407114624506, 0.3344768439108062, 0.3524720893141946]",
1108,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.46153846153846156, 0.350253807106599, 0.3162393162393162, 0.2536945812807882, 0.2374727668845316, 0.184375, 0.14912280701754385, 0.12108980827447023, 0.10149750415973377, 0.08919506889050036]",,,,,,,
1109,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.28256070640176595, 0.2925170068027211, 0.2997542997542998, 0.27262569832402234, 0.25246548323471396, 0.2516810758885687, 0.25161887141535616, 0.24222035323801513, 0.24019607843137253, 0.23417721518987342]",,,,,,,,
1110,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2950466848121049,,"[0.19081272084805653, 0.3498233215547703, 0.3568904593639576, 0.38515901060070673, 0.40636042402826855, 0.4134275618374558, 0.4204946996466431, 0.48056537102473496, 0.4876325088339223, 0.4876325088339223]"
1111,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.13076923076923075, 0.27609427609427606, 0.33532934131736525, 0.5049019607843137, 0.5914221218961626, 0.5833333333333334, 0.5380333951762524, 0.5326633165829145, 0.5076923076923077, 0.4184914841849149]",,,,,,,,
1112,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2717726888038224,,
1113,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,0.3064056939501779,,,,
1114,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.1377245508982036, 0.21750663129973474, 0.26046511627906976, 0.3033932135728543, 0.3194192377495463, 0.32337434094903333, 0.31562500000000004, 0.31564245810055863, 0.33333333333333337, 0.3161856963613551]",,,,,,,,
1115,BioBERT-BioASQ,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.0761904761904762, 0.15774647887323945, 0.2332506203473945, 0.2663656884875847, 0.276595744680851, 0.3316239316239316, 0.3295269168026101, 0.31875000000000003, 0.31457431457431456, 0.30013642564802184]",,,,,,,,
1116,BERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2415626681646557,"[0.007942911899841929, 0.08238623242909332, 0.15969753115848198, 0.24456065452981773, 0.28811643678281773, 0.21897810218978106, 0.19230769230769232, 0.17690058479532164, 0.14420803782505912, 0.1243731193580742]",
1117,BioBERT-BioASQ,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.546875,,,,,
1118,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,0.4196710399948439,,,
1119,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,"[0.3103448275862069, 0.37681159420289856, 0.4011299435028249, 0.37264150943396224, 0.34523809523809523, 0.29427792915531337, 0.2736318407960199, 0.25164113785557984, 0.23819301848049282, 0.22762645914396887]",,,,,,,
1120,SciBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,"[0.13043478260869568, 0.31797235023041476, 0.3142250530785563, 0.3203732503888025, 0.3132183908045977, 0.2690992018244014, 0.22995169082125602, 0.19543973941368079, 0.1695621959694232, 0.15222772277227722]",,,,,,,,
1121,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,0.3093922651933701,,,,,,
1122,BioBERT,"Setting 2 (Conf Score, Drug Overlap)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.3452380952380952,,,,,
1123,BioClinicalBERT-ADR,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.32592592592592595,,,,,
1124,BioBERT,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2607990100396319,,
1125,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[6.595045764530815e-08, 0.043845806416849833, 0.07725067886988325, 0.16958558824855005, 0.2715345618425543, 0.3060491743515706, 0.346234410427308, 0.42105263157894735, 0.4564102564102564, 0.4412470023980815]",
1126,SciBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,,"[0.15611814345991562, 0.3291139240506329, 0.4472573839662447, 0.45147679324894513, 0.4641350210970464, 0.47257383966244726, 0.4767932489451477, 0.5738396624472574, 0.5864978902953587, 0.6118143459915611]"
1127,BioClinicalBERT-ADR,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.2315903726574463,,
1128,BioBERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,,"[0.17610387624088306, 0.20784126955849835, 0.22789749156978992, 0.31165311653116534, 0.2579957356076759, 0.24643584521384929, 0.191044776119403, 0.18257261410788378, 0.18013245033112585, 0.1746031746031746]",
1129,BioBERT-BioASQ,"Setting 2 (Drug Overlap, Conf Score)",What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.2462526766595289,,,,,
1130,SciBERT,Setting 3,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.6359223300970874,,,,,
1131,BioClinicalBERT-ADR,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.28565028209372,,
1132,BioBERT-BioASQ,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,,,,0.3383895887634798,,
1133,BERT,Setting 1,What is known about Thiazolidinediones drugs,Antidiabetic drug,,,,,0.5076452599388379,,,,,


==> csv/guideline_disease_frequencies.csv <==
,ICD10,DName,Ancestor,MULTI CCS LVL 1
0,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
1,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
2,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
3,I73.9,"Peripheral vascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
4,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
5,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
6,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
7,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
8,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
9,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
10,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
11,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
12,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
13,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
14,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
15,I25.2,Old myocardial infarction,Diseases of the circulatory system,Diseases of the circulatory system
16,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
17,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
18,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
19,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
20,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
21,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
22,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
23,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
24,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
25,Z59.6,Low income,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
26,Z59.0,Homelessness,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
27,Z59.0,Homelessness,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
28,Z59.0,Homelessness,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
29,D57.3,Sickle-cell trait,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
30,D57.3,Sickle-cell trait,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
31,E88.9,"Metabolic disorder, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
32,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
33,P05.1,Small for gestational age,Certain conditions originating in the perinatal period,Certain conditions originating in the perinatal period
34,F41.1,Generalized anxiety disorder,"Mental, behavioural disorders",Mental Illness
35,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
36,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
37,E27.1,Primary adrenocortical insufficiency,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
38,K75.4,Autoimmune hepatitis,Diseases of the digestive system,Infectious and parasitic diseases
39,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
40,L80,Vitiligo,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue
41,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
42,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
43,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
44,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
45,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
46,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
47,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
48,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
49,E28.2,Polycystic ovarian syndrome,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
50,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
51,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
52,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
53,K05.6,"Periodontal disease, unspecified",Diseases of the digestive system,Diseases of the digestive system
54,P70.2,Neonatal diabetes mellitus,Certain conditions originating in the perinatal period,Certain conditions originating in the perinatal period
55,P70.2,Neonatal diabetes mellitus,Certain conditions originating in the perinatal period,Certain conditions originating in the perinatal period
56,P70.2,Neonatal diabetes mellitus,Certain conditions originating in the perinatal period,Certain conditions originating in the perinatal period
57,R54,Senility,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Mental Illness
58,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
59,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
60,E84.9,"Cystic fibrosis, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
61,E84.9,"Cystic fibrosis, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
62,E84.9,"Cystic fibrosis, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
63,E84.9,"Cystic fibrosis, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
64,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
65,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
66,Z72.0,Tobacco use,Factors influencing health status and contact with health services,Residual codes; unclassified; all E codes [259. and 260.]
67,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
68,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
69,D82.0,Wiskott-Aldrich syndrome,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Endocrine; nutritional; and metabolic diseases and immunity disorders
70,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
71,Z59.6,Low income,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
72,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
73,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
74,J18.1,"Lobar pneumonia, unspecified",Diseases of the respiratory system,Diseases of the respiratory system
75,J13,Pneumonia due to Streptococcus pneumoniae,Diseases of the respiratory system,Diseases of the respiratory system
76,M62.6,Muscle strain,Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
77,J18.9,"Pneumonia, unspecified",Diseases of the respiratory system,Diseases of the respiratory system
78,G96.0,Cerebrospinal fluid leak,Diseases of the nervous system,Diseases of the nervous system and sense organs
79,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
80,E07.9,"Disorder of thyroid, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
81,E27.1,Primary adrenocortical insufficiency,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
82,K75.4,Autoimmune hepatitis,Diseases of the digestive system,Infectious and parasitic diseases
83,M33.9,"Dermatopolymyositis, unspecified",Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
84,M33,Dermatopolymyositis,Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
85,E31.0,Autoimmune polyglandular failure,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
86,K90,Intestinal malabsorption,Diseases of the digestive system,Diseases of the digestive system
87,K90.9,"Intestinal malabsorption, unspecified",Diseases of the digestive system,Diseases of the digestive system
88,M81.9,"Osteoporosis, unspecified",Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
89,E56.9,"Vitamin deficiency, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
90,C22.9,"Malignant neoplasm of liver, unspecified",Neoplasms,Neoplasms
91,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
92,C80,Malignant neoplasm without specification of site,Neoplasms,Neoplasms
93,C00-C97.9,Malignant neoplasms,Neoplasms,Neoplasms
94,R54,Senility,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Mental Illness
95,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
96,C80,Malignant neoplasm without specification of site,Neoplasms,Neoplasms
97,C00-C97.9,Malignant neoplasms,Neoplasms,Neoplasms
98,G30.9,"Alzheimer's disease, unspecified",Diseases of the nervous system,Mental Illness
99,G30.9,"Alzheimer's disease, unspecified",Diseases of the nervous system,Mental Illness
100,G30.9,"Alzheimer's disease, unspecified",Diseases of the nervous system,Mental Illness
101,K74.0,Hepatic fibrosis,Diseases of the digestive system,Diseases of the digestive system
102,C22.0,Liver cell carcinoma,Neoplasms,Neoplasms
103,B18.2,Chronic viral hepatitis C,Certain infectious and parasitic diseases,Infectious and parasitic diseases
104,K86.9,"Disease of pancreas, unspecified",Diseases of the digestive system,Diseases of the digestive system
105,K85,Acute pancreatitis,Diseases of the digestive system,Diseases of the digestive system
106,M81.9,"Osteoporosis, unspecified",Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
107,I78,Diseases of capillaries,Diseases of the circulatory system,Diseases of the circulatory system
108,I78.9,"Disease of capillaries, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
109,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
110,R43.1,Parosmia,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Diseases of the nervous system and sense organs
111,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
112,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
113,K05.6,"Periodontal disease, unspecified",Diseases of the digestive system,Diseases of the digestive system
114,K05.6,"Periodontal disease, unspecified",Diseases of the digestive system,Diseases of the digestive system
115,K05.6,"Periodontal disease, unspecified",Diseases of the digestive system,Diseases of the digestive system
116,F20.9,"Schizophrenia, unspecified","Mental, behavioural disorders",Mental Illness
117,F20.9,"Schizophrenia, unspecified","Mental, behavioural disorders",Mental Illness
118,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
119,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
120,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
121,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
122,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
123,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
124,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
125,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
126,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
127,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
128,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
129,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
130,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
131,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
132,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
133,M79.6,Pain in limb,Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
134,I95.1,Orthostatic hypotension,Diseases of the circulatory system,Diseases of the circulatory system
135,I25.6,Silent myocardial ischaemia,Diseases of the circulatory system,Diseases of the circulatory system
136,F99,"Mental disorder, not otherwise specified","Mental, behavioural disorders",Mental Illness
137,F41.9,"Anxiety disorder, unspecified","Mental, behavioural disorders",Mental Illness
138,F41.9,"Anxiety disorder, unspecified","Mental, behavioural disorders",Mental Illness
139,F99,"Mental disorder, not otherwise specified","Mental, behavioural disorders",Mental Illness
140,F41.1,Generalized anxiety disorder,"Mental, behavioural disorders",Mental Illness
141,F42,Obsessive-compulsive disorder,"Mental, behavioural disorders",Mental Illness
142,F42.9,"Obsessive-compulsive disorder, unspecified","Mental, behavioural disorders",Mental Illness
143,F41.1,Generalized anxiety disorder,"Mental, behavioural disorders",Mental Illness
144,F41.9,"Anxiety disorder, unspecified","Mental, behavioural disorders",Mental Illness
145,F42,Obsessive-compulsive disorder,"Mental, behavioural disorders",Mental Illness
146,F42.9,"Obsessive-compulsive disorder, unspecified","Mental, behavioural disorders",Mental Illness
147,F41.9,"Anxiety disorder, unspecified","Mental, behavioural disorders",Mental Illness
148,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
149,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
150,R63.2,Polyphagia,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Endocrine; nutritional; and metabolic diseases and immunity disorders
151,R81,Glycosuria,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Endocrine; nutritional; and metabolic diseases and immunity disorders
152,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
153,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
154,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
155,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
156,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
157,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
158,D57.3,Sickle-cell trait,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
159,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
160,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
161,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
162,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
163,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
164,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
165,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
166,I51.9,"Heart disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
167,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
168,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
169,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
170,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
171,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
172,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
173,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
174,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
175,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
176,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
177,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
178,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
179,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
180,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
181,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
182,R52.9,"Pain, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Residual codes; unclassified; all E codes [259. and 260.]
183,L25.9,"Unspecified contact dermatitis, unspecified cause",Diseases of the skin and subcutaneous tissue,Symptoms; signs; and ill-defined conditions and factors influencing health status
184,L25,Unspecified contact dermatitis,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue
185,L25.9,"Unspecified contact dermatitis, unspecified cause",Diseases of the skin and subcutaneous tissue,Symptoms; signs; and ill-defined conditions and factors influencing health status
186,L25,Unspecified contact dermatitis,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue
187,R52.9,"Pain, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Residual codes; unclassified; all E codes [259. and 260.]
188,R52.9,"Pain, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Residual codes; unclassified; all E codes [259. and 260.]
189,F41.9,"Anxiety disorder, unspecified","Mental, behavioural disorders",Mental Illness
190,F39,Unspecified mood [affective] disorder,"Mental, behavioural disorders",Mental Illness
191,K03.0,Excessive attrition of teeth,Diseases of the digestive system,Diseases of the digestive system
192,E84.9,"Cystic fibrosis, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
193,F99,"Mental disorder, not otherwise specified","Mental, behavioural disorders",Mental Illness
194,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
195,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
196,C80,Malignant neoplasm without specification of site,Neoplasms,Neoplasms
197,C00-C97.9,Malignant neoplasms,Neoplasms,Neoplasms
198,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
199,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
200,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
201,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
202,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
203,M81.9,"Osteoporosis, unspecified",Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
204,F41.9,"Anxiety disorder, unspecified","Mental, behavioural disorders",Mental Illness
205,F99,"Mental disorder, not otherwise specified","Mental, behavioural disorders",Mental Illness
206,F99,"Mental disorder, not otherwise specified","Mental, behavioural disorders",Mental Illness
207,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
208,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
209,J45,Asthma,Diseases of the respiratory system,Diseases of the respiratory system
210,J45.9,"Asthma, unspecified",Diseases of the respiratory system,Diseases of the respiratory system
211,J44.9,"Chronic obstructive pulmonary disease, unspecified",Diseases of the respiratory system,Diseases of the respiratory system
212,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
213,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
214,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
215,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
216,R63.1,Polydipsia,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Endocrine; nutritional; and metabolic diseases and immunity disorders
217,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
218,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
219,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
220,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
221,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
222,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
223,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
224,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
225,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
226,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
227,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
228,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
229,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
230,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
231,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
232,I95,Hypotension,Diseases of the circulatory system,Diseases of the circulatory system
233,I95.9,"Hypotension, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
234,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
235,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
236,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
237,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
238,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
239,I95,Hypotension,Diseases of the circulatory system,Diseases of the circulatory system
240,I95.9,"Hypotension, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
241,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
242,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
243,I95,Hypotension,Diseases of the circulatory system,Diseases of the circulatory system
244,I95.9,"Hypotension, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
245,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
246,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
247,R55,Syncope and collapse,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
248,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
249,I95.1,Orthostatic hypotension,Diseases of the circulatory system,Diseases of the circulatory system
250,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
251,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
252,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
253,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
254,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
255,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
256,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
257,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
258,I20,Angina pectoris,Diseases of the circulatory system,Diseases of the circulatory system
259,I20.9,"Angina pectoris, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
260,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
261,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
262,R55,Syncope and collapse,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
263,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
264,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
265,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
266,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
267,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
268,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
269,I15,Secondary hypertension,Diseases of the circulatory system,Diseases of the circulatory system
270,I15.9,"Secondary hypertension, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
271,R54,Senility,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Mental Illness
272,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
273,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
274,M85.5,Aneurysmal bone cyst,Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
275,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
276,I20,Angina pectoris,Diseases of the circulatory system,Diseases of the circulatory system
277,I20.9,"Angina pectoris, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
278,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
279,I20.0,Unstable angina,Diseases of the circulatory system,Diseases of the circulatory system
280,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
281,K85,Acute pancreatitis,Diseases of the digestive system,Diseases of the digestive system
282,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
283,I20.0,Unstable angina,Diseases of the circulatory system,Diseases of the circulatory system
284,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
285,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
286,M60,Myositis,Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
287,M60.9,"Myositis, unspecified",Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
288,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
289,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
290,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
291,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
292,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
293,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
294,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
295,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
296,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
297,D82.0,Wiskott-Aldrich syndrome,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Endocrine; nutritional; and metabolic diseases and immunity disorders
298,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
299,K92.2,"Gastrointestinal haemorrhage, unspecified",Diseases of the digestive system,Diseases of the digestive system
300,K92.2,"Gastrointestinal haemorrhage, unspecified",Diseases of the digestive system,Diseases of the digestive system
301,K92.2,"Gastrointestinal haemorrhage, unspecified",Diseases of the digestive system,Diseases of the digestive system
302,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
303,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
304,K92.2,"Gastrointestinal haemorrhage, unspecified",Diseases of the digestive system,Diseases of the digestive system
305,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
306,R54,Senility,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Mental Illness
307,G93.7,Reye's syndrome,Diseases of the nervous system,Diseases of the nervous system and sense organs
308,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
309,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
310,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
311,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
312,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
313,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
314,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
315,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
316,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
317,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
318,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
319,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
320,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
321,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
322,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
323,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
324,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
325,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
326,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
327,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
328,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
329,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
330,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
331,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
332,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
333,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
334,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
335,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
336,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
337,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
338,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
339,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
340,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
341,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
342,I20.0,Unstable angina,Diseases of the circulatory system,Diseases of the circulatory system
343,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
344,I20.0,Unstable angina,Diseases of the circulatory system,Diseases of the circulatory system
345,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
346,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
347,C25.9,"Malignant neoplasm of pancreas, unspecified",Neoplasms,Neoplasms
348,C25,Malignant neoplasm of pancreas,Neoplasms,Neoplasms
349,K85,Acute pancreatitis,Diseases of the digestive system,Diseases of the digestive system
350,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
351,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
352,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
353,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
354,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
355,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
356,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
357,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
358,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
359,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
360,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
361,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
362,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
363,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
364,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
365,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
366,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
367,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
368,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
369,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
370,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
371,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
372,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
373,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
374,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
375,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
376,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
377,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
378,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
379,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
380,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
381,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
382,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
383,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
384,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
385,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
386,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
387,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
388,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
389,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
390,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
391,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
392,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
393,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
394,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
395,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
396,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
397,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
398,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
399,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
400,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
401,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
402,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
403,R52.9,"Pain, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Residual codes; unclassified; all E codes [259. and 260.]
404,I73.9,"Peripheral vascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
405,L53.9,"Erythematous condition, unspecified",Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue
406,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
407,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
408,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
409,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
410,R50.9,"Fever, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
411,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
412,N04,Nephrotic syndrome,Diseases of the genitourinary system,Diseases of the genitourinary system
413,N04.9,"Nephrotic syndrome, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
414,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
415,Q61.3,"Polycystic kidney, unspecified","Congenital malformations, deformations and chromosomal abnormalities",Congenital anomalies
416,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
417,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
418,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
419,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
420,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
421,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
422,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
423,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
424,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
425,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
426,I95,Hypotension,Diseases of the circulatory system,Diseases of the circulatory system
427,I95.9,"Hypotension, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
428,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
429,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
430,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
431,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
432,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
433,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
434,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
435,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
436,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
437,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
438,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
439,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
440,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
441,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
442,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
443,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
444,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
445,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
446,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
447,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
448,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
449,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
450,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
451,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
452,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
453,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
454,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
455,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
456,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
457,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
458,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
459,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
460,D82.0,Wiskott-Aldrich syndrome,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Endocrine; nutritional; and metabolic diseases and immunity disorders
461,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
462,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
463,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
464,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
465,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
466,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
467,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
468,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
469,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
470,I95,Hypotension,Diseases of the circulatory system,Diseases of the circulatory system
471,I95.9,"Hypotension, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
472,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
473,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
474,I95,Hypotension,Diseases of the circulatory system,Diseases of the circulatory system
475,I95.9,"Hypotension, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
476,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
477,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
478,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
479,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
480,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
481,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
482,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
483,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
484,N17,Acute renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
485,N17.9,"Acute renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
486,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
487,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
488,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
489,N18.0,End-stage renal disease,Diseases of the genitourinary system,Diseases of the genitourinary system
490,N18.9,"Chronic renal failure, unspecified",Diseases of the genitourinary system,Diseases of the genitourinary system
491,N18,Chronic renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
492,R52.9,"Pain, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Residual codes; unclassified; all E codes [259. and 260.]
493,E03.9,"Hypothyroidism, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
494,C80,Malignant neoplasm without specification of site,Neoplasms,Neoplasms
495,C00-C97.9,Malignant neoplasms,Neoplasms,Neoplasms
496,C90.0,Multiple myeloma,Neoplasms,Neoplasms
497,K59.0,Constipation,Diseases of the digestive system,Diseases of the digestive system
498,I95.1,Orthostatic hypotension,Diseases of the circulatory system,Diseases of the circulatory system
499,R00.0,"Tachycardia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Diseases of the circulatory system
500,L74.4,Anhidrosis,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue
501,I95.1,Orthostatic hypotension,Diseases of the circulatory system,Diseases of the circulatory system
502,R00.0,"Tachycardia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Diseases of the circulatory system
503,K59.0,Constipation,Diseases of the digestive system,Diseases of the digestive system
504,K22.4,Dyskinesia of oesophagus,Diseases of the digestive system,Diseases of the digestive system
505,K27,"Peptic ulcer, site unspecified",Diseases of the digestive system,Diseases of the digestive system
506,R32,Unspecified urinary incontinence,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Diseases of the genitourinary system
507,Z72.0,Tobacco use,Factors influencing health status and contact with health services,Residual codes; unclassified; all E codes [259. and 260.]
508,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
509,H54.7,Unspecified visual loss,Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
510,H54.7,Unspecified visual loss,Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
511,R52.9,"Pain, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Residual codes; unclassified; all E codes [259. and 260.]
512,R52.9,"Pain, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Residual codes; unclassified; all E codes [259. and 260.]
513,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
514,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
515,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
516,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
517,M81.9,"Osteoporosis, unspecified",Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
518,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
519,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
520,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
521,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
522,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
523,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
524,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
525,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
526,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
527,R63.0,Anorexia,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Endocrine; nutritional; and metabolic diseases and immunity disorders
528,R32,Unspecified urinary incontinence,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Diseases of the genitourinary system
529,R52.9,"Pain, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Residual codes; unclassified; all E codes [259. and 260.]
530,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
531,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
532,R82.4,Acetonuria,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Endocrine; nutritional; and metabolic diseases and immunity disorders
533,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
534,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
535,F41.9,"Anxiety disorder, unspecified","Mental, behavioural disorders",Mental Illness
536,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
537,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
538,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
539,E27.1,Primary adrenocortical insufficiency,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
540,K75.4,Autoimmune hepatitis,Diseases of the digestive system,Infectious and parasitic diseases
541,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
542,M33.9,"Dermatopolymyositis, unspecified",Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
543,M33,Dermatopolymyositis,Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
544,E03.9,"Hypothyroidism, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
545,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
546,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
547,E61.1,Iron deficiency,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
548,M81.9,"Osteoporosis, unspecified",Diseases of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue
549,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
550,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
551,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
552,K90.0,Coeliac disease,Diseases of the digestive system,Diseases of the digestive system
553,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
554,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
555,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
556,R05,Cough,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Diseases of the respiratory system
557,I70,Atherosclerosis,Diseases of the circulatory system,Diseases of the circulatory system
558,I25.0,"Atherosclerotic cardiovascular disease, so described",Diseases of the circulatory system,Diseases of the circulatory system
559,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
560,C80,Malignant neoplasm without specification of site,Neoplasms,Neoplasms
561,C00-C97.9,Malignant neoplasms,Neoplasms,Neoplasms
562,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
563,I51.6,"Cardiovascular disease, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
564,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
565,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
566,L83,Acanthosis nigricans,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue
567,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
568,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
569,E88.9,"Metabolic disorder, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
570,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
571,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
572,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
573,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
574,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
575,E28.2,Polycystic ovarian syndrome,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
576,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
577,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
578,I25.1,Atherosclerotic heart disease,Diseases of the circulatory system,Diseases of the circulatory system
579,I20-I25.9,Ischaemic heart diseases,Diseases of the circulatory system,Diseases of the circulatory system
580,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
581,F99,"Mental disorder, not otherwise specified","Mental, behavioural disorders",Mental Illness
582,F99,"Mental disorder, not otherwise specified","Mental, behavioural disorders",Mental Illness
583,Z59.0,Homelessness,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
584,F50.9,"Eating disorder, unspecified","Mental, behavioural disorders",Mental Illness
585,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
586,E07.9,"Disorder of thyroid, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
587,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
588,P08.0,Exceptionally large baby,Certain conditions originating in the perinatal period,Certain conditions originating in the perinatal period
589,P08.0,Exceptionally large baby,Certain conditions originating in the perinatal period,Certain conditions originating in the perinatal period
590,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
591,E28.2,Polycystic ovarian syndrome,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
592,E28.2,Polycystic ovarian syndrome,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
593,I10-I15.9,Hypertensive diseases,Diseases of the circulatory system,Diseases of the circulatory system
594,E87.2,Acidosis,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
595,P05.9,"Slow fetal growth, unspecified",Certain conditions originating in the perinatal period,Certain conditions originating in the perinatal period
596,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
597,E66.9,"Obesity, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
598,K01.1,Impacted teeth,Diseases of the digestive system,Diseases of the digestive system
599,P08.0,Exceptionally large baby,Certain conditions originating in the perinatal period,Certain conditions originating in the perinatal period
600,E28.2,Polycystic ovarian syndrome,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
601,R81,Glycosuria,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Endocrine; nutritional; and metabolic diseases and immunity disorders
602,D75.9,"Disease of blood and blood-forming organs, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
603,N17-N19.9,Renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
604,N19,Unspecified renal failure,Diseases of the genitourinary system,Diseases of the genitourinary system
605,I50.0,Congestive heart failure,Diseases of the circulatory system,Diseases of the circulatory system
606,I50,Heart failure,Diseases of the circulatory system,Diseases of the circulatory system
607,I50.9,"Heart failure, unspecified",Diseases of the circulatory system,Diseases of the circulatory system
608,R82.4,Acetonuria,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Endocrine; nutritional; and metabolic diseases and immunity disorders
609,E87.2,Acidosis,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
610,I64,"Stroke, not specified as haemorrhage or infarction",Diseases of the circulatory system,Diseases of the circulatory system
611,R40.1,Stupor,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Diseases of the nervous system and sense organs
612,E87.2,Acidosis,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
0,G45.9,"Transient cerebral ischaemic attack, unspecified",Diseases of the nervous system,Diseases of the nervous system and sense organs
1,R06.0,Dyspnoea,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
3,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
4,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
5,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
6,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
7,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
8,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
9,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
10,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
11,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
12,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
13,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
14,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
15,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
16,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
17,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
18,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
19,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
20,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
21,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
22,F41.2,Mixed anxiety and depressive disorder,"Mental, behavioural disorders",Mental Illness
23,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
24,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
25,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
26,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
27,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
28,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
29,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
30,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
31,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
32,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
33,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
34,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
35,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
36,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
37,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
38,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
39,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
40,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
41,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
42,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
43,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
44,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
45,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
46,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
47,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
48,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
49,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
50,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
51,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
52,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
53,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
54,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
55,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
56,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
57,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
58,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
59,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
60,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
61,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
62,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
63,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
64,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
65,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
66,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
67,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
68,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
69,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
70,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
71,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
72,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
73,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
74,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
75,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
76,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
77,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
78,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
79,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
80,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
81,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
82,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
83,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
84,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
85,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
86,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
87,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
88,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
89,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
90,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
91,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
92,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
93,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
94,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
95,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
96,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
97,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
98,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
99,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
100,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
101,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
102,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
103,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
104,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
105,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
106,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
107,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
108,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
109,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
110,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
111,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
112,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
113,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
114,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
115,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
116,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
117,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
118,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
119,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
120,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
121,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
122,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
123,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
124,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
125,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
126,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
127,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
128,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
129,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
130,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
131,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
132,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
133,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
134,D57,Sickle-cell disorders,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
135,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
136,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
137,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
138,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
139,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
140,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
141,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
142,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
143,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
144,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
145,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
146,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
147,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
148,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
149,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
150,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
151,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
152,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
153,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
154,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
155,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
156,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
157,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
158,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
159,O14.9,"Pre-eclampsia, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
160,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
161,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
162,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
163,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
164,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
165,E70-E90.9,Metabolic disorders,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
166,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
167,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
168,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
169,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
170,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
171,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
172,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
173,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
174,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
175,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
176,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
177,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
178,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
179,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
180,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
181,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
182,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
183,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
184,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
185,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
186,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
187,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
188,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
189,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
190,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
191,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
192,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
193,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
194,G70.0,Myasthenia gravis,Diseases of the nervous system,Diseases of the nervous system and sense organs
195,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
196,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
197,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
198,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
199,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
200,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
201,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
202,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
203,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
204,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
205,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
206,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
207,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
208,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
209,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
210,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
211,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
212,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
213,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
214,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
215,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
216,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
217,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
218,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
219,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
220,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
221,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
222,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
223,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
224,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
225,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
226,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
227,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
228,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
229,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
230,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
231,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
232,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
233,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
234,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
235,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
236,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
237,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
238,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
239,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
240,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
241,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
242,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
243,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
244,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
245,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
246,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
247,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
248,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
249,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
250,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
251,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
252,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
253,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
254,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
255,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
256,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
257,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
258,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
259,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
260,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
261,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
262,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
263,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
264,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
265,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
266,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
267,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
268,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
269,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
270,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
271,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
272,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
273,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
274,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
275,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
276,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
277,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
278,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
279,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
280,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
281,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
282,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
283,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
284,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
285,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
286,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
287,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
288,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
289,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
290,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
291,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
292,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
293,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
294,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
295,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
296,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
297,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
298,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
299,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
300,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
301,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
302,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
303,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
304,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
305,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
306,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
307,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
308,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
309,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
310,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
311,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
312,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
313,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
314,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
315,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
316,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
317,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
318,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
319,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
320,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
321,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
322,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
323,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
324,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
325,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
326,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
327,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
328,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
329,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
330,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
331,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
332,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
333,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
334,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
335,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
336,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
337,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
338,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
339,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
340,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
341,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
342,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
343,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
344,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
345,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
346,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
347,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
348,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
349,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
350,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
351,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
352,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
353,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
354,O24.9,"Diabetes mellitus in pregnancy, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
355,O24,Diabetes mellitus in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
356,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
357,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
358,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
359,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
360,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
361,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
362,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
363,O24.9,"Diabetes mellitus in pregnancy, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
364,O24,Diabetes mellitus in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
365,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
366,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
367,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
368,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
369,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
370,O24.9,"Diabetes mellitus in pregnancy, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
371,O24,Diabetes mellitus in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
372,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
373,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
374,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
375,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
376,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
377,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
378,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
379,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
380,D57,Sickle-cell disorders,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
381,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
382,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
383,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
384,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
385,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
386,E84,Cystic fibrosis,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
387,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
388,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
389,E84,Cystic fibrosis,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
390,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
391,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
392,E84,Cystic fibrosis,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
393,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
394,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
395,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
396,E84,Cystic fibrosis,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
397,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
398,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
399,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
400,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
401,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
402,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
403,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
404,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
405,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
406,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
407,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
408,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
409,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
410,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
411,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
412,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
413,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
414,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
415,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
416,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
417,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
418,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
419,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
420,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
421,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
422,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
423,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
424,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
425,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
426,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
427,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
428,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
429,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
430,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
431,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
432,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
433,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
434,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
435,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
436,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
437,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
438,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
439,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
440,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
441,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
442,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
443,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
444,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
445,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
446,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
447,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
448,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
449,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
450,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
451,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
452,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
453,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
454,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
455,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
456,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
457,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
458,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
459,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
460,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
461,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
462,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
463,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
464,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
465,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
466,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
467,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
468,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
469,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
470,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
471,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
472,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
473,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
474,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
475,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
476,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
477,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
478,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
479,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
480,E00-E07.9,Disorders of thyroid gland,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
481,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
482,G70.0,Myasthenia gravis,Diseases of the nervous system,Diseases of the nervous system and sense organs
483,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
484,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
485,D50,Iron deficiency anaemia,Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
486,D50.9,"Iron deficiency anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
487,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
488,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
489,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
490,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
491,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
492,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
493,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
494,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
495,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
496,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
497,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
498,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
499,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
500,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
501,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
502,F03,Unspecified dementia,"Mental, behavioural disorders",Mental Illness
503,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
504,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
505,G30,Alzheimer's disease,Diseases of the nervous system,Diseases of the nervous system and sense organs
506,F01.9,"Vascular dementia, unspecified","Mental, behavioural disorders",Mental Illness
507,F01,Vascular dementia,"Mental, behavioural disorders",Mental Illness
508,F03,Unspecified dementia,"Mental, behavioural disorders",Mental Illness
509,G30,Alzheimer's disease,Diseases of the nervous system,Diseases of the nervous system and sense organs
510,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
511,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
512,G30,Alzheimer's disease,Diseases of the nervous system,Diseases of the nervous system and sense organs
513,F01.9,"Vascular dementia, unspecified","Mental, behavioural disorders",Mental Illness
514,F01,Vascular dementia,"Mental, behavioural disorders",Mental Illness
515,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
516,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
517,F03,Unspecified dementia,"Mental, behavioural disorders",Mental Illness
518,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
519,F03,Unspecified dementia,"Mental, behavioural disorders",Mental Illness
520,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
521,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
522,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
523,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
524,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
525,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
526,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
527,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
528,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
529,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
530,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
531,F03,Unspecified dementia,"Mental, behavioural disorders",Mental Illness
532,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
533,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
534,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
535,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
536,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
537,F03,Unspecified dementia,"Mental, behavioural disorders",Mental Illness
538,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
539,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
540,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
541,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
542,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
543,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
544,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
545,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
546,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
547,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
548,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
549,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
550,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
551,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
552,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
553,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
554,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
555,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
556,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
557,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
558,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
559,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
560,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
561,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
562,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
563,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
564,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
565,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
566,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
567,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
568,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
569,H91.9,"Hearing loss, unspecified",Diseases of the ear and mastoid process,Diseases of the nervous system and sense organs
570,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
571,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
572,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
573,H91.9,"Hearing loss, unspecified",Diseases of the ear and mastoid process,Diseases of the nervous system and sense organs
574,H91,Other hearing loss,Diseases of the ear and mastoid process,Diseases of the nervous system and sense organs
575,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
576,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
577,H91.9,"Hearing loss, unspecified",Diseases of the ear and mastoid process,Diseases of the nervous system and sense organs
578,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
579,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
580,H91.9,"Hearing loss, unspecified",Diseases of the ear and mastoid process,Diseases of the nervous system and sense organs
581,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
582,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
583,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
584,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
585,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
586,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
587,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
588,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
589,G47.3,Sleep apnoea,Diseases of the nervous system,Diseases of the nervous system and sense organs
590,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
591,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
592,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
593,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
594,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
595,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
596,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
597,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
598,F20,Schizophrenia,"Mental, behavioural disorders",Mental Illness
599,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
600,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
601,F20,Schizophrenia,"Mental, behavioural disorders",Mental Illness
602,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
603,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
604,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
605,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
606,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
607,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
608,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
609,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
610,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
611,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
612,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
613,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
614,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
615,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
616,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
617,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
618,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
619,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
620,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
621,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
622,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
623,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
624,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
625,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
626,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
627,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
628,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
629,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
630,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
631,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
632,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
633,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
634,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
635,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
636,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
637,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
638,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
639,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
640,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
641,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
642,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
643,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
644,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
645,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
646,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
647,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
648,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
649,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
650,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
651,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
652,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
653,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
654,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
655,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
656,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
657,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
658,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
659,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
660,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
661,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
662,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
663,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
664,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
665,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
666,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
667,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
668,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
669,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
670,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
671,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
672,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
673,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
674,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
675,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
676,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
677,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
678,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
679,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
680,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
681,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
682,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
683,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
684,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
685,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
686,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
687,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
688,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
689,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
690,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
691,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
692,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
693,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
694,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
695,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
696,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
697,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
698,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
699,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
700,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
701,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
702,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
703,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
704,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
705,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
706,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
707,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
708,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
709,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
710,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
711,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
712,F10.0,"Mental and behavioural disorders due to use of alcohol, acute intoxication","Mental, behavioural disorders",Mental Illness
713,F10.0,"Mental and behavioural disorders due to use of alcohol, acute intoxication","Mental, behavioural disorders",Mental Illness
714,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
715,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
716,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
717,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
718,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
719,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
720,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
721,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
722,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
723,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
724,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
725,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
726,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
727,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
728,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
729,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
730,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
731,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
732,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
733,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
734,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
735,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
736,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
737,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
738,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
739,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
740,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
741,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
742,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
743,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
744,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
745,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
746,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
747,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
748,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
749,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
750,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
751,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
752,T14.9,"Injury, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
753,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
754,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
755,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
756,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
757,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
758,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
759,H43.1,Vitreous haemorrhage,Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
760,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
761,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
762,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
763,F99-F99.9,Unspecified mental disorder,"Mental, behavioural disorders",Mental Illness
764,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
765,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
766,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
767,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
768,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
769,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
770,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
771,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
772,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
773,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
774,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
775,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
776,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
777,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
778,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
779,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
780,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
781,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
782,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
783,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
784,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
785,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
786,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
787,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
788,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
789,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
790,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
791,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
792,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
793,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
794,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
795,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
796,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
797,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
798,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
799,F99-F99.9,Unspecified mental disorder,"Mental, behavioural disorders",Mental Illness
800,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
801,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
802,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
803,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
804,F40.2,Specific (isolated) phobias,"Mental, behavioural disorders",Mental Illness
805,F43.1,Post-traumatic stress disorder,"Mental, behavioural disorders",Mental Illness
806,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
807,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
808,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
809,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
810,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
811,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
812,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
813,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
814,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
815,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
816,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
817,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
818,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
819,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
820,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
821,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
822,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
823,F33,Recurrent depressive disorder,"Mental, behavioural disorders",Mental Illness
824,F33.9,"Recurrent depressive disorder, unspecified","Mental, behavioural disorders",Mental Illness
825,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
826,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
827,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
828,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
829,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
830,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
831,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
832,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
833,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
834,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
835,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
836,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
837,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
838,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
839,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
840,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
841,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
842,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
843,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
844,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
845,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
846,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
847,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
848,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
849,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
850,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
851,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
852,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
853,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
854,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
855,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
856,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
857,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
858,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
859,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
860,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
861,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
862,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
863,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
864,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
865,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
866,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
867,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
868,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
869,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
870,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
871,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
872,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
873,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
874,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
875,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
876,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
877,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
878,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
879,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
880,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
881,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
882,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
883,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
884,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
885,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
886,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
887,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
888,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
889,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
890,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
891,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
892,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
893,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
894,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
895,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
896,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
897,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
898,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
899,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
900,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
901,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
902,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
903,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
904,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
905,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
906,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
907,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
908,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
909,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
910,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
911,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
912,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
913,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
914,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
915,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
916,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
917,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
918,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
919,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
920,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
921,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
922,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
923,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
924,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
925,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
926,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
927,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
928,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
929,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
930,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
931,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
932,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
933,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
934,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
935,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
936,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
937,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
938,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
939,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
940,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
941,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
942,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
943,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
944,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
945,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
946,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
947,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
948,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
949,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
950,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
951,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
952,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
953,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
954,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
955,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
956,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
957,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
958,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
959,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
960,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
961,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
962,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
963,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
964,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
965,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
966,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
967,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
968,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
969,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
970,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
971,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
972,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
973,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
974,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
975,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
976,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
977,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
978,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
979,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
980,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
981,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
982,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
983,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
984,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
985,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
986,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
987,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
988,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
989,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
990,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
991,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
992,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
993,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
994,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
995,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
996,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
997,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
998,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
999,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1000,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1001,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1002,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1003,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1004,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1005,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1006,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1007,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1008,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1009,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1010,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1011,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1012,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1013,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1014,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1015,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1016,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1017,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1018,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1019,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1020,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1021,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1022,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1023,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1024,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1025,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1026,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1027,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1028,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1029,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1030,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1031,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1032,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1033,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1034,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1035,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1036,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1037,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1038,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1039,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1040,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1041,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1042,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1043,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1044,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1045,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1046,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1047,F30-F39.9,Mood [affective] disorders,"Mental, behavioural disorders",Mental Illness
1048,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1049,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1050,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1051,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1052,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1053,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1054,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1055,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1056,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1057,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1058,E84,Cystic fibrosis,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1059,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1060,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1061,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1062,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1063,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1064,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1065,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1066,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1067,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1068,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1069,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1070,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1071,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1072,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1073,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1074,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1075,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1076,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1077,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1078,F99-F99.9,Unspecified mental disorder,"Mental, behavioural disorders",Mental Illness
1079,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1080,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1081,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1082,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1083,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1084,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1085,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1086,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1087,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1088,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1089,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1090,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1091,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1092,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1093,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1094,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1095,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1096,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1097,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1098,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1099,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1100,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1101,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1102,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1103,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1104,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1105,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1106,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1107,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1108,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1109,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1110,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1111,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1112,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1113,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1114,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1115,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1116,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1117,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1118,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1119,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1120,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1121,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1122,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1123,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1124,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1125,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1126,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1127,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1128,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1129,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1130,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1131,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1132,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1133,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1134,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1135,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1136,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1137,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1138,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1139,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1140,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1141,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1142,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1143,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1144,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1145,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
1146,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1147,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1148,F99-F99.9,Unspecified mental disorder,"Mental, behavioural disorders",Mental Illness
1149,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1150,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1151,F99-F99.9,Unspecified mental disorder,"Mental, behavioural disorders",Mental Illness
1152,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1153,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1154,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1155,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1156,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1157,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1158,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1159,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1160,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1161,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1162,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1163,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1164,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1165,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1166,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1167,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1168,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1169,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1170,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1171,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1172,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1173,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1174,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1175,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1176,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1177,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1178,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1179,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1180,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1181,G91.2,Normal-pressure hydrocephalus,Diseases of the nervous system,Diseases of the nervous system and sense organs
1182,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1183,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1184,G91.2,Normal-pressure hydrocephalus,Diseases of the nervous system,Diseases of the nervous system and sense organs
1185,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1186,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1187,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1188,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1189,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1190,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1191,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1192,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1193,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1194,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1195,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1196,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1197,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1198,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1199,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1200,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1201,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1202,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1203,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1204,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1205,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1206,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1207,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1208,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1209,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1210,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1211,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1212,R35,Polyuria,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1213,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1214,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1215,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1216,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1217,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1218,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1219,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1220,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1221,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1222,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1223,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1224,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1225,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1226,G91.2,Normal-pressure hydrocephalus,Diseases of the nervous system,Diseases of the nervous system and sense organs
1227,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1228,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1229,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1230,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1231,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1232,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1233,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1234,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1235,G91.2,Normal-pressure hydrocephalus,Diseases of the nervous system,Diseases of the nervous system and sense organs
1236,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1237,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1238,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1239,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1240,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1241,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1242,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1243,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1244,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1245,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1246,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1247,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1248,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1249,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1250,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1251,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1252,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1253,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1254,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1255,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1256,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1257,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1258,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1259,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1260,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1261,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1262,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1263,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1264,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1265,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1266,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1267,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1268,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1269,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1270,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1271,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1272,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1273,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1274,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1275,O60,Preterm delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1276,O14.9,"Pre-eclampsia, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1277,O14.1,Severe pre-eclampsia,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1278,O14.9,"Pre-eclampsia, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1279,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1280,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1281,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1282,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1283,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1284,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1285,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1286,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1287,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1288,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1289,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1290,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1291,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1292,E87.6,Hypokalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1293,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1294,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1295,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1296,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1297,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1298,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1299,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1300,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1301,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1302,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1303,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1304,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1305,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1306,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1307,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1308,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1309,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1310,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1311,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1312,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1313,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1314,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1315,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1316,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1317,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1318,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1319,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1320,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1321,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1322,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1323,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1324,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1325,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1326,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1327,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1328,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1329,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1330,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1331,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1332,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1333,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1334,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1335,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1336,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1337,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1338,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1339,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1340,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1341,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1342,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1343,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1344,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1345,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1346,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1347,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1348,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1349,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1350,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1351,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1352,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1353,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1354,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1355,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1356,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1357,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1358,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1359,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1360,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1361,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1362,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1363,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1364,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1365,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1366,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1367,F03,Unspecified dementia,"Mental, behavioural disorders",Mental Illness
1368,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1369,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1370,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1371,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1372,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1373,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1374,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1375,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1376,G45.9,"Transient cerebral ischaemic attack, unspecified",Diseases of the nervous system,Diseases of the nervous system and sense organs
1377,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1378,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1379,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1380,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
1381,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1382,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1383,O60,Preterm delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1384,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1385,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1386,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1387,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1388,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1389,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1390,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1391,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1392,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1393,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1394,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1395,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1396,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1397,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1398,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1399,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1400,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1401,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1402,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1403,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1404,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1405,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1406,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1407,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1408,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1409,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1410,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1411,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1412,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1413,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1414,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1415,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1416,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1417,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1418,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1419,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1420,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1421,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1422,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1423,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1424,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1425,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1426,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1427,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1428,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1429,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1430,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1431,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1432,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1433,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1434,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1435,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1436,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1437,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1438,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1439,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1440,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1441,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1442,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1443,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1444,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1445,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1446,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1447,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1448,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1449,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1450,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1451,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1452,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1453,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1454,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1455,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1456,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1457,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1458,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1459,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1460,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1461,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1462,T14.4,Injury of nerve(s) of unspecified body region,"Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1463,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1464,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1465,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1466,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1467,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1468,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1469,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1470,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1471,T14.9,"Injury, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1472,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1473,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1474,T14.9,"Injury, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1475,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1476,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1477,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1478,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1479,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1480,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1481,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1482,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1483,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1484,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1485,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1486,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1487,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1488,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1489,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1490,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1491,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1492,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1493,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1494,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1495,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1496,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1497,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1498,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1499,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1500,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1501,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1502,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1503,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1504,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1505,S37.0,Injury of kidney,"Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1506,E86,Volume depletion,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1507,E86,Volume depletion,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1508,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1509,E87.6,Hypokalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1510,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1511,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1512,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1513,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1514,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1515,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1516,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1517,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1518,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1519,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1520,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1521,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1522,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1523,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1524,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1525,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1526,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1527,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1528,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1529,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1530,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1531,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1532,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1533,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1534,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1535,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1536,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1537,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1538,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1539,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1540,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1541,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1542,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1543,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1544,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1545,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1546,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1547,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1548,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1549,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1550,D64.9,"Anaemia, unspecified",Diseases of blood and blood-forming organs and certain disorders involving the immune mechanisms,Diseases of the blood and blood-forming organs
1551,E87.5,Hyperkalaemia,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1552,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1553,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1554,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1555,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1556,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1557,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1558,R15,Faecal incontinence,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1559,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1560,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1561,R15,Faecal incontinence,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1562,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1563,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1564,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1565,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1566,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1567,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1568,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1569,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1570,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1571,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1572,E86,Volume depletion,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1573,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1574,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1575,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1576,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1577,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1578,H36.0,Diabetic retinopathy,Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1579,H35.6,Retinal haemorrhage,Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1580,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1581,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1582,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1583,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1584,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1585,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1586,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1587,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1588,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1589,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1590,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1591,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1592,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1593,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1594,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1595,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1596,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1597,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1598,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1599,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1600,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1601,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1602,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1603,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1604,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1605,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1606,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1607,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1608,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1609,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1610,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1611,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1612,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1613,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1614,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1615,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1616,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1617,E86,Volume depletion,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1618,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1619,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1620,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1621,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1622,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1623,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1624,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1625,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1626,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1627,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1628,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1629,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1630,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1631,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1632,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1633,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1634,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1635,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1636,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1637,F03,Unspecified dementia,"Mental, behavioural disorders",Mental Illness
1638,F06.7,Mild cognitive disorder,"Mental, behavioural disorders",Mental Illness
1639,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1640,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1641,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1642,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1643,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1644,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1645,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1646,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1647,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1648,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1649,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1650,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1651,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1652,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1653,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1654,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1655,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1656,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1657,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1658,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1659,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1660,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1661,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
1662,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1663,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1664,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1665,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1666,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1667,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1668,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1669,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1670,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1671,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1672,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1673,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1674,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1675,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1676,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1677,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1678,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1679,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1680,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1681,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1682,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1683,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1684,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1685,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1686,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1687,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1688,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
1689,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1690,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1691,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1692,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1693,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
1694,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1695,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1696,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1697,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1698,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1699,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1700,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1701,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1702,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1703,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1704,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1705,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
1706,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1707,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1708,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1709,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1710,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1711,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1712,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1713,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1714,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1715,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1716,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1717,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1718,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1719,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1720,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1721,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1722,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1723,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1724,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1725,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1726,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1727,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1728,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1729,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1730,G70.0,Myasthenia gravis,Diseases of the nervous system,Diseases of the nervous system and sense organs
1731,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1732,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1733,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1734,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1735,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1736,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1737,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1738,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1739,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1740,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1741,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1742,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1743,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1744,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1745,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1746,R76.0,Raised antibody titre,"Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1747,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1748,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1749,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1750,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1751,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1752,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1753,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1754,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1755,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1756,E78.5,"Hyperlipidaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1757,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1758,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1759,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1760,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1761,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1762,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1763,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1764,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1765,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1766,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1767,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1768,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1769,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1770,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1771,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1772,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1773,H36.0,Diabetic retinopathy,Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1774,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1775,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1776,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1777,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1778,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1779,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1780,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1781,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1782,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1783,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1784,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1785,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1786,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1787,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1788,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1789,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1790,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1791,E40-E46.9,Malnutrition,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1792,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1793,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1794,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1795,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1796,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1797,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1798,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1799,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1800,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1801,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1802,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1803,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1804,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1805,E70-E90.9,Metabolic disorders,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1806,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1807,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1808,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1809,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1810,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1811,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1812,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1813,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1814,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1815,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1816,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1817,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1818,E14.8,Unspecified diabetes mellitus with unspecified complications,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1819,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1820,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1821,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1822,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1823,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1824,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1825,T78.9,"Adverse effect, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1826,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1827,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1828,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1829,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1830,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1831,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1832,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1833,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1834,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1835,G47.3,Sleep apnoea,Diseases of the nervous system,Diseases of the nervous system and sense organs
1836,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1837,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1838,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1839,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1840,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1841,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1842,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1843,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1844,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1845,F99-F99.9,Unspecified mental disorder,"Mental, behavioural disorders",Mental Illness
1846,F99-F99.9,Unspecified mental disorder,"Mental, behavioural disorders",Mental Illness
1847,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1848,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1849,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1850,O03,Spontaneous abortion,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1851,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1852,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1853,F50,Eating disorders,"Mental, behavioural disorders",Mental Illness
1854,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1855,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1856,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1857,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1858,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1859,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1860,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1861,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1862,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1863,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1864,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1865,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1866,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1867,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1868,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1869,E00-E07.9,Disorders of thyroid gland,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1870,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1871,Z71.9,"Counselling, unspecified",Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1872,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1873,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1874,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1875,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1876,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1877,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1878,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1879,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1880,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1881,H36.0,Diabetic retinopathy,Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1882,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1883,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1884,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1885,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1886,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1887,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1888,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1889,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1890,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1891,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1892,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1893,O14.9,"Pre-eclampsia, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1894,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1895,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1896,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1897,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1898,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1899,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1900,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1901,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1902,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1903,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1904,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1905,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1906,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1907,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1908,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1909,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1910,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
1911,O14.9,"Pre-eclampsia, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1912,O60,Preterm delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1913,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1914,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1915,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1916,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1917,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1918,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
1919,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1920,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1921,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1922,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1923,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1924,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1925,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1926,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1927,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1928,Z60.2,Living alone,Factors influencing health status and contact with health services,Symptoms; signs; and ill-defined conditions and factors influencing health status
1929,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1930,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1931,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1932,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1933,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1934,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1935,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1936,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1937,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1938,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1939,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1940,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1941,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1942,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1943,O24.9,"Diabetes mellitus in pregnancy, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1944,O24,Diabetes mellitus in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1945,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1946,O03,Spontaneous abortion,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1947,O14.9,"Pre-eclampsia, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1948,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1949,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1950,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1951,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1952,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1953,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1954,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1955,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1956,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1957,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1958,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1959,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1960,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1961,H35.9,"Retinal disorder, unspecified",Diseases of the eye and adnexa,Diseases of the nervous system and sense organs
1962,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1963,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1964,E66,Obesity,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1965,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1966,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1967,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1968,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1969,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1970,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1971,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1972,O06,Unspecified abortion,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1973,O00-O08.9,Pregnancy with abortive outcome,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1974,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1975,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1976,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1977,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1978,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1979,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1980,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1981,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1982,T78.4,"Allergy, unspecified","Injury, poisoning and certain other consequences of external causes",Injury and poisoning
1983,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1984,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1985,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1986,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1987,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1988,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1989,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1990,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1991,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1992,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1993,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1994,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1995,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
1996,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1997,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1998,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
1999,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2000,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2001,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2002,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2003,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2004,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2005,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
2006,O24.9,"Diabetes mellitus in pregnancy, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
2007,O24,Diabetes mellitus in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
2008,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2009,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2010,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2011,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2012,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2013,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2014,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
2015,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
2016,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2017,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2018,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2019,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2020,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2021,O14.9,"Pre-eclampsia, unspecified","Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
2022,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2023,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2024,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2025,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2026,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2027,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2028,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2029,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2030,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2031,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2032,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2033,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2034,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2035,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2036,O80-O84.9,Delivery,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
2037,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2038,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2039,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2040,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2041,O24.4,Diabetes mellitus arising in pregnancy,"Pregnancy, childbirth and the puerperium",Certain conditions originating in the perinatal period
2042,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2043,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2044,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2045,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2046,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2047,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2048,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2049,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2050,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2051,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2052,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2053,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2054,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2055,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2056,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2057,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2058,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2059,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2060,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2061,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2062,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2063,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2064,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2065,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2066,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2067,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2068,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2069,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2070,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2071,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2072,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2073,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2074,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2075,G91.2,Normal-pressure hydrocephalus,Diseases of the nervous system,Diseases of the nervous system and sense organs
2076,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2077,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2078,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2079,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2080,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2081,E11,Non-insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2082,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2083,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2084,W19,Unspecified fall causing accidental injury,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
2085,W00-W19.9,Falls,External causes of morbidity and mortality,Residual codes; unclassified; all E codes [259. and 260.]
2086,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2087,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2088,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2089,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2090,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2091,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2092,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2093,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2094,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2095,E10,Insulin-dependent diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2096,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2097,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2098,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2099,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2100,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2101,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2102,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2103,G91.2,Normal-pressure hydrocephalus,Diseases of the nervous system,Diseases of the nervous system and sense organs
2104,G91.2,Normal-pressure hydrocephalus,Diseases of the nervous system,Diseases of the nervous system and sense organs
2105,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2106,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2107,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2108,R40.2,"Coma, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2109,A41.9,"Septicaemia, unspecified",Certain infectious and parasitic diseases,Infectious and parasitic diseases
2110,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2111,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2112,R73.9,"Hyperglycaemia, unspecified","Symptoms, signs and abnormal clinical and laboratory findings, not elsewhere classified",Symptoms; signs; and ill-defined conditions and factors influencing health status
2113,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2114,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2115,E16.2,"Hypoglycaemia, unspecified","Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2116,E10-E14.9,Diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders
2117,E14,Unspecified diabetes mellitus,"Endocrine, nutritional and metabolic diseases",Endocrine; nutritional; and metabolic diseases and immunity disorders


==> csv/guideline_question_disease_counts.csv <==
,MULTI CCS LVL 1,guideline percentage,question percentage
0,Endocrine; nutritional; and metabolic diseases and immunity disorders,66.09300622482607,12.676056338028168
1,Diseases of the circulatory system,10.545587696814355,8.450704225352112
2,Symptoms; signs; and ill-defined conditions and factors influencing health status,4.906627608934457,9.859154929577464
3,Certain conditions originating in the perinatal period,3.8813621384108385,0.0
4,Diseases of the genitourinary system,3.2588795313072136,22.535211267605636
5,Mental Illness,2.892713291834493,2.8169014084507045
6,Injury and poisoning,2.1237641889417795,2.8169014084507045
7,Diseases of the nervous system and sense organs,1.757597949469059,8.450704225352112
8,Diseases of the digestive system,1.1351153423654339,7.042253521126761
9,Residual codes; unclassified; all E codes [259. and 260.],1.0252654705236177,0.0
10,Diseases of the blood and blood-forming organs,0.6224826071036251,2.8169014084507045
11,Neoplasms,0.5492493592090809,4.225352112676056
12,Diseases of the musculoskeletal system and connective tissue,0.5126327352618089,7.042253521126761
13,Diseases of the respiratory system,0.25631636763090443,4.225352112676056
14,Diseases of the skin and subcutaneous tissue,0.21969974368363238,5.633802816901409
15,Infectious and parasitic diseases,0.18308311973636032,1.4084507042253522
16,Congenital anomalies,0.03661662394727206,0.0


==> csv/guideline_semantic_counts.csv <==
,Semantic Type,Frequency
24,Medical Device,685
23,Enzyme,734
22,Manufactured Object,743
21,Laboratory Procedure,827
20,Diagnostic Procedure,956
19,Gene or Genome,1032
18,Spatial Concept,1105
17,Research Activity,1108
16,Hormone,1109
15,Organic Chemical,1132
14,Activity,1209
13,Conceptual Entity,1242
12,Population Group,1332
11,Health Care Activity,1565
10,Therapeutic or Preventive Procedure,1933
9,"Amino Acid, Peptide, or Protein",2016
8,Temporal Concept,2111
7,Idea or Concept,2516
6,Pharmacologic Substance,2592
5,Disease or Syndrome,3113
4,Intellectual Product,5161
3,Quantitative Concept,5397
2,Functional Concept,5686
1,Finding,5940
0,Qualitative Concept,6306


==> csv/native_model_subgroup.csv <==
,model,question,grouping code,map
0,SciBERT,Abdominal Hernia,Diseases of the digestive system,0.1888101053891716
1,BioBERT,Abdominal Hernia,Diseases of the digestive system,0.2149824893163928
2,BioClinicalBERT-ADR,Abdominal Hernia,Diseases of the digestive system,0.2011123857875855
3,BioBERT-BioASQ,Abdominal Hernia,Diseases of the digestive system,0.2666411134021721
4,BERT,Abdominal Hernia,Diseases of the digestive system,0.3121832621574473
5,SciBERT,Calculus of Urinary Tract,Diseases of the genitourinary system,0.1598764617627561
6,BioBERT,Calculus of Urinary Tract,Diseases of the genitourinary system,0.1665895780154791
7,BioClinicalBERT-ADR,Calculus of Urinary Tract,Diseases of the genitourinary system,0.1399418315199559
8,BioBERT-BioASQ,Calculus of Urinary Tract,Diseases of the genitourinary system,0.1701069261190019
9,BERT,Calculus of Urinary Tract,Diseases of the genitourinary system,0.4427382135673008
10,SciBERT,"Retinal Detachements, defects, vascular occlusion and retinopathy",Diseases of the nervous system and sense organs,0.5662301448970884
11,BioBERT,"Retinal Detachements, defects, vascular occlusion and retinopathy",Diseases of the nervous system and sense organs,0.5325961417520302
12,BioClinicalBERT-ADR,"Retinal Detachements, defects, vascular occlusion and retinopathy",Diseases of the nervous system and sense organs,0.4801481830670995
13,BioBERT-BioASQ,"Retinal Detachements, defects, vascular occlusion and retinopathy",Diseases of the nervous system and sense organs,0.4707177642780464
14,BERT,"Retinal Detachements, defects, vascular occlusion and retinopathy",Diseases of the nervous system and sense organs,0.5179932235036591
15,SciBERT,"(Spondylosis; intervertebral disc disorders, other back problems)",Diseases of the musculoskeletal system and connective tissue,0.2484287315254906
16,BioBERT,"(Spondylosis; intervertebral disc disorders, other back problems)",Diseases of the musculoskeletal system and connective tissue,0.1981286348832746
17,BioClinicalBERT-ADR,"(Spondylosis; intervertebral disc disorders, other back problems)",Diseases of the musculoskeletal system and connective tissue,0.1096731161820724
18,BioBERT-BioASQ,"(Spondylosis; intervertebral disc disorders, other back problems)",Diseases of the musculoskeletal system and connective tissue,0.1683292948004781
19,BERT,"(Spondylosis; intervertebral disc disorders, other back problems)",Diseases of the musculoskeletal system and connective tissue,0.1564741878055842
20,SciBERT,Essential hypertension,Diseases of the circulatory system,0.7784948268273059
21,BioBERT,Essential hypertension,Diseases of the circulatory system,0.6344533390502877
22,BioClinicalBERT-ADR,Essential hypertension,Diseases of the circulatory system,0.621403688867804
23,BioBERT-BioASQ,Essential hypertension,Diseases of the circulatory system,0.7407908769556614
24,BERT,Essential hypertension,Diseases of the circulatory system,0.6803998657921965
25,SciBERT,Other gastrointenstinal disorders,Diseases of the digestive system,0.4612929605815991
26,BioBERT,Other gastrointenstinal disorders,Diseases of the digestive system,0.3808852126367623
27,BioClinicalBERT-ADR,Other gastrointenstinal disorders,Diseases of the digestive system,0.3431878550508577
28,BioBERT-BioASQ,Other gastrointenstinal disorders,Diseases of the digestive system,0.3136664822081636
29,BERT,Other gastrointenstinal disorders,Diseases of the digestive system,0.4547160078864551
30,SciBERT,Other lower respiratory disorders,Diseases of the respiratory system,0.2435121682796585
31,BioBERT,Other lower respiratory disorders,Diseases of the respiratory system,0.2718685847961873
32,BioClinicalBERT-ADR,Other lower respiratory disorders,Diseases of the respiratory system,0.2567878448398418
33,BioBERT-BioASQ,Other lower respiratory disorders,Diseases of the respiratory system,0.2345022658881529
34,BERT,Other lower respiratory disorders,Diseases of the respiratory system,0.3042768518457513
35,SciBERT,Headache including migraine,Diseases of the nervous system and sense organs,0.3780532690531305
36,BioBERT,Headache including migraine,Diseases of the nervous system and sense organs,0.3739850261275901
37,BioClinicalBERT-ADR,Headache including migraine,Diseases of the nervous system and sense organs,0.3823390378848156
38,BioBERT-BioASQ,Headache including migraine,Diseases of the nervous system and sense organs,0.4648343347489899
39,BERT,Headache including migraine,Diseases of the nervous system and sense organs,0.3767131365415738
40,SciBERT,Gout and other crystal arthropathies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5232952089651967
41,BioBERT,Gout and other crystal arthropathies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.4859873454004414
42,BioClinicalBERT-ADR,Gout and other crystal arthropathies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.556066284109718
43,BioBERT-BioASQ,Gout and other crystal arthropathies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.468759910609395
44,BERT,Gout and other crystal arthropathies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5944553608245313
45,SciBERT,Other circulatory disorders,Diseases of the circulatory system,0.4805489889507172
46,BioBERT,Other circulatory disorders,Diseases of the circulatory system,0.5773888993932403
47,BioClinicalBERT-ADR,Other circulatory disorders,Diseases of the circulatory system,0.5399420513235581
48,BioBERT-BioASQ,Other circulatory disorders,Diseases of the circulatory system,0.5172202052133089
49,BERT,Other circulatory disorders,Diseases of the circulatory system,0.5724273968875055
50,SciBERT,Other inflammatory condition of skin,Diseases of the skin and subcutaneous tissue,0.3963132309279701
51,BioBERT,Other inflammatory condition of skin,Diseases of the skin and subcutaneous tissue,0.3366651627083837
52,BioClinicalBERT-ADR,Other inflammatory condition of skin,Diseases of the skin and subcutaneous tissue,0.2684278836561075
53,BioBERT-BioASQ,Other inflammatory condition of skin,Diseases of the skin and subcutaneous tissue,0.3161092129592754
54,BERT,Other inflammatory condition of skin,Diseases of the skin and subcutaneous tissue,0.3867576666929485
55,SciBERT,Neoplasm of unspecifed nature of uncertain behavior,Neoplasms,0.2159416807833184
56,BioBERT,Neoplasm of unspecifed nature of uncertain behavior,Neoplasms,0.259574790128625
57,BioClinicalBERT-ADR,Neoplasm of unspecifed nature of uncertain behavior,Neoplasms,0.2273467570673709
58,BioBERT-BioASQ,Neoplasm of unspecifed nature of uncertain behavior,Neoplasms,0.2408268925355481
59,BERT,Neoplasm of unspecifed nature of uncertain behavior,Neoplasms,0.27858464653289
60,SciBERT,Thyroid disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.19519916202473894
61,BioBERT,Thyroid disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.2257844523531004
62,BioClinicalBERT-ADR,Thyroid disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.1591775118573363
63,BioBERT-BioASQ,Thyroid disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.1150293453284552
64,BERT,Thyroid disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.3029650749717421
65,SciBERT,Other male genital disorders,Diseases of the genitourinary system,0.2347561881395181
66,BioBERT,Other male genital disorders,Diseases of the genitourinary system,0.2608167359062897
67,BioClinicalBERT-ADR,Other male genital disorders,Diseases of the genitourinary system,0.2646179139182293
68,BioBERT-BioASQ,Other male genital disorders,Diseases of the genitourinary system,0.184704526084548
69,BERT,Other male genital disorders,Diseases of the genitourinary system,0.3286657623516956
70,SciBERT,Leukemia (Blood Cancer),Neoplasms,0.2323319740769872
71,BioBERT,Leukemia (Blood Cancer),Neoplasms,0.1695518374225787
72,BioClinicalBERT-ADR,Leukemia (Blood Cancer),Neoplasms,0.2192485769220987
73,BioBERT-BioASQ,Leukemia (Blood Cancer),Neoplasms,0.2667331905745935
74,BERT,Leukemia (Blood Cancer),Neoplasms,0.2785787638338972
75,SciBERT,Genitourinary symptoms and ill-defined conditions,Diseases of the genitourinary system,0.275402309665794
76,BioBERT,Genitourinary symptoms and ill-defined conditions,Diseases of the genitourinary system,0.3061765184711033
77,BioClinicalBERT-ADR,Genitourinary symptoms and ill-defined conditions,Diseases of the genitourinary system,0.2305778752165252
78,BioBERT-BioASQ,Genitourinary symptoms and ill-defined conditions,Diseases of the genitourinary system,0.2282955125915472
79,BERT,Genitourinary symptoms and ill-defined conditions,Diseases of the genitourinary system,0.3190272630554746
80,SciBERT,Phlebitis; thrombophlebitis and thromboembolism,Diseases of the circulatory system,0.3980209122690997
81,BioBERT,Phlebitis; thrombophlebitis and thromboembolism,Diseases of the circulatory system,0.4238243704399785
82,BioClinicalBERT-ADR,Phlebitis; thrombophlebitis and thromboembolism,Diseases of the circulatory system,0.3369005507311995
83,BioBERT-BioASQ,Phlebitis; thrombophlebitis and thromboembolism,Diseases of the circulatory system,0.3478304407082533
84,BERT,Phlebitis; thrombophlebitis and thromboembolism,Diseases of the circulatory system,0.4115128399605784
85,SciBERT,Pancreatic disorders (not diabetes),Diseases of the digestive system,0.535910849561159
86,BioBERT,Pancreatic disorders (not diabetes),Diseases of the digestive system,0.5392798108296204
87,BioClinicalBERT-ADR,Pancreatic disorders (not diabetes),Diseases of the digestive system,0.5107417253416174
88,BioBERT-BioASQ,Pancreatic disorders (not diabetes),Diseases of the digestive system,0.5459888404120112
89,BERT,Pancreatic disorders (not diabetes),Diseases of the digestive system,0.5683951484915909
90,SciBERT,Calculus of urinary tract,Diseases of the genitourinary system,0.0571428571428571
91,BioBERT,Calculus of urinary tract,Diseases of the genitourinary system,0.0588235294117647
92,BioClinicalBERT-ADR,Calculus of urinary tract,Diseases of the genitourinary system,0.0476190476190476
93,BioBERT-BioASQ,Calculus of urinary tract,Diseases of the genitourinary system,0.0210526315789473
94,BERT,Calculus of urinary tract,Diseases of the genitourinary system,0.0476190476190476
95,SciBERT,Other skin disorders,Diseases of the skin and subcutaneous tissue,0.3478264531762087
96,BioBERT,Other skin disorders,Diseases of the skin and subcutaneous tissue,0.4035107031127827
97,BioClinicalBERT-ADR,Other skin disorders,Diseases of the skin and subcutaneous tissue,0.2715998490820985
98,BioBERT-BioASQ,Other skin disorders,Diseases of the skin and subcutaneous tissue,0.2985092112368544
99,BERT,Other skin disorders,Diseases of the skin and subcutaneous tissue,0.3764651959339149
100,SciBERT,Asthma,Diseases of the respiratory system,0.2421144079123229
101,BioBERT,Asthma,Diseases of the respiratory system,0.1193267188187241
102,BioClinicalBERT-ADR,Asthma,Diseases of the respiratory system,0.0933845935357452
103,BioBERT-BioASQ,Asthma,Diseases of the respiratory system,0.1269751091773841
104,BERT,Asthma,Diseases of the respiratory system,0.1401858880561021
105,SciBERT,Shock,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.2990308109584515
106,BioBERT,Shock,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.2695451280802012
107,BioClinicalBERT-ADR,Shock,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.2347880319403941
108,BioBERT-BioASQ,Shock,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.2387431319027031
109,BERT,Shock,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.2651406781936717
110,SciBERT,Nephritis; nephrosis; renal sclerosis,Diseases of the genitourinary system,0.8920489855640807
111,BioBERT,Nephritis; nephrosis; renal sclerosis,Diseases of the genitourinary system,0.7224026013395186
112,BioClinicalBERT-ADR,Nephritis; nephrosis; renal sclerosis,Diseases of the genitourinary system,0.7405139313405938
113,BioBERT-BioASQ,Nephritis; nephrosis; renal sclerosis,Diseases of the genitourinary system,0.863895012365378
114,BERT,Nephritis; nephrosis; renal sclerosis,Diseases of the genitourinary system,0.7572358691913798
115,SciBERT,Immunity disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5771193943305355
116,BioBERT,Immunity disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5663124707760945
117,BioClinicalBERT-ADR,Immunity disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5758522568966221
118,BioBERT-BioASQ,Immunity disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6161721688507981
119,BERT,Immunity disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6354251287606203
120,SciBERT,Aortic and peripheral arterial embolism or thrombosis,Diseases of the circulatory system,0.7006375690035923
121,BioBERT,Aortic and peripheral arterial embolism or thrombosis,Diseases of the circulatory system,0.5425172559083709
122,BioClinicalBERT-ADR,Aortic and peripheral arterial embolism or thrombosis,Diseases of the circulatory system,0.4464932908310289
123,BioBERT-BioASQ,Aortic and peripheral arterial embolism or thrombosis,Diseases of the circulatory system,0.5796738081492074
124,BERT,Aortic and peripheral arterial embolism or thrombosis,Diseases of the circulatory system,0.659325671698482
125,SciBERT,Acute and unspecified renal failure,Diseases of the genitourinary system,0.1439665600601066
126,BioBERT,Acute and unspecified renal failure,Diseases of the genitourinary system,0.1911594081902686
127,BioClinicalBERT-ADR,Acute and unspecified renal failure,Diseases of the genitourinary system,0.1230559599911012
128,BioBERT-BioASQ,Acute and unspecified renal failure,Diseases of the genitourinary system,0.1150528705278626
129,BERT,Acute and unspecified renal failure,Diseases of the genitourinary system,0.1574976908234582
130,SciBERT,Disorders of teeth and jaw,Diseases of the digestive system,0.2314192985167187
131,BioBERT,Disorders of teeth and jaw,Diseases of the digestive system,0.225150500223168
132,BioClinicalBERT-ADR,Disorders of teeth and jaw,Diseases of the digestive system,0.2237390772779631
133,BioBERT-BioASQ,Disorders of teeth and jaw,Diseases of the digestive system,0.1698587102956042
134,BERT,Disorders of teeth and jaw,Diseases of the digestive system,0.247639166501152
135,SciBERT,Lung disease due to external agents,Diseases of the respiratory system,0.3945616562368863
136,BioBERT,Lung disease due to external agents,Diseases of the respiratory system,0.1690561313191721
137,BioClinicalBERT-ADR,Lung disease due to external agents,Diseases of the respiratory system,0.2245352638238089
138,BioBERT-BioASQ,Lung disease due to external agents,Diseases of the respiratory system,0.2329345317563428
139,BERT,Lung disease due to external agents,Diseases of the respiratory system,0.294037679045211
140,SciBERT,Other bone disease and musculoskeletal deformities,Diseases of the musculoskeletal system and connective tissue,0.2968194880401597
141,BioBERT,Other bone disease and musculoskeletal deformities,Diseases of the musculoskeletal system and connective tissue,0.4335156910124346
142,BioClinicalBERT-ADR,Other bone disease and musculoskeletal deformities,Diseases of the musculoskeletal system and connective tissue,0.3387141902485915
143,BioBERT-BioASQ,Other bone disease and musculoskeletal deformities,Diseases of the musculoskeletal system and connective tissue,0.3432396153281539
144,BERT,Other bone disease and musculoskeletal deformities,Diseases of the musculoskeletal system and connective tissue,0.4945388081910985
145,SciBERT,Congestive heart failure; nonhypertensive,Diseases of the circulatory system,0.6665658125494884
146,BioBERT,Congestive heart failure; nonhypertensive,Diseases of the circulatory system,0.6208383090343571
147,BioClinicalBERT-ADR,Congestive heart failure; nonhypertensive,Diseases of the circulatory system,0.6072411349341928
148,BioBERT-BioASQ,Congestive heart failure; nonhypertensive,Diseases of the circulatory system,0.6225263450061668
149,BERT,Congestive heart failure; nonhypertensive,Diseases of the circulatory system,0.5972696190950582
150,SciBERT,Conditions associated with dizziness or vertigo,Diseases of the nervous system and sense organs,0.4372486296914157
151,BioBERT,Conditions associated with dizziness or vertigo,Diseases of the nervous system and sense organs,0.4098697833805987
152,BioClinicalBERT-ADR,Conditions associated with dizziness or vertigo,Diseases of the nervous system and sense organs,0.3902432125801092
153,BioBERT-BioASQ,Conditions associated with dizziness or vertigo,Diseases of the nervous system and sense organs,0.4025783012934946
154,BERT,Conditions associated with dizziness or vertigo,Diseases of the nervous system and sense organs,0.490005379913417
155,SciBERT,Allergic reactions,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3383958525293458
156,BioBERT,Allergic reactions,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3931981744287612
157,BioClinicalBERT-ADR,Allergic reactions,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3222871481689479
158,BioBERT-BioASQ,Allergic reactions,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3824523760369739
159,BERT,Allergic reactions,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3323774429330674
160,SciBERT,Other endocrine disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5129393833354168
161,BioBERT,Other endocrine disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5631488515375341
162,BioClinicalBERT-ADR,Other endocrine disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.564191923146409
163,BioBERT-BioASQ,Other endocrine disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5278592078104399
164,BERT,Other endocrine disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5904719105349755
165,SciBERT,Urinary tract infections,Diseases of the genitourinary system,0.3221913300240559
166,BioBERT,Urinary tract infections,Diseases of the genitourinary system,0.2041947225014469
167,BioClinicalBERT-ADR,Urinary tract infections,Diseases of the genitourinary system,0.1307863224675563
168,BioBERT-BioASQ,Urinary tract infections,Diseases of the genitourinary system,0.19659141563161
169,BERT,Urinary tract infections,Diseases of the genitourinary system,0.4479562050286138
170,SciBERT,Deficiency and other anemia,Diseases of the blood and blood-forming organs,0.5343160063559982
171,BioBERT,Deficiency and other anemia,Diseases of the blood and blood-forming organs,0.4530502316402575
172,BioClinicalBERT-ADR,Deficiency and other anemia,Diseases of the blood and blood-forming organs,0.431579989717706
173,BioBERT-BioASQ,Deficiency and other anemia,Diseases of the blood and blood-forming organs,0.5383619796047708
174,BERT,Deficiency and other anemia,Diseases of the blood and blood-forming organs,0.5641747551134813
175,SciBERT,Abdominal hernia,Diseases of the digestive system,0.0198019801980198
176,BioBERT,Abdominal hernia,Diseases of the digestive system,0.048780487804878
177,BioClinicalBERT-ADR,Abdominal hernia,Diseases of the digestive system,0.0476190476190476
178,BioBERT-BioASQ,Abdominal hernia,Diseases of the digestive system,0.037037037037037
179,BERT,Abdominal hernia,Diseases of the digestive system,0.1052631578947368
180,SciBERT,Inflammatory conditions of male genital organs,Diseases of the genitourinary system,0.1891630584310572
181,BioBERT,Inflammatory conditions of male genital organs,Diseases of the genitourinary system,0.1782398073919642
182,BioClinicalBERT-ADR,Inflammatory conditions of male genital organs,Diseases of the genitourinary system,0.2114845888116328
183,BioBERT-BioASQ,Inflammatory conditions of male genital organs,Diseases of the genitourinary system,0.1157968006976643
184,BERT,Inflammatory conditions of male genital organs,Diseases of the genitourinary system,0.1835391627498602
185,SciBERT,Other diseases of bladder and urethra,Diseases of the genitourinary system,0.0748701691742708
186,BioBERT,Other diseases of bladder and urethra,Diseases of the genitourinary system,0.1593357509299628
187,BioClinicalBERT-ADR,Other diseases of bladder and urethra,Diseases of the genitourinary system,0.0734268554268554
188,BioBERT-BioASQ,Other diseases of bladder and urethra,Diseases of the genitourinary system,0.1596949891067538
189,BERT,Other diseases of bladder and urethra,Diseases of the genitourinary system,0.0766760461760461
190,SciBERT,Skin and subcutaneous tissue infections,Diseases of the skin and subcutaneous tissue,0.3889086568557029
191,BioBERT,Skin and subcutaneous tissue infections,Diseases of the skin and subcutaneous tissue,0.43506634084114
192,BioClinicalBERT-ADR,Skin and subcutaneous tissue infections,Diseases of the skin and subcutaneous tissue,0.2510281257439531
193,BioBERT-BioASQ,Skin and subcutaneous tissue infections,Diseases of the skin and subcutaneous tissue,0.2948522776244832
194,BERT,Skin and subcutaneous tissue infections,Diseases of the skin and subcutaneous tissue,0.3175120412285415
195,SciBERT,Disorders of lipid metabolism,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.7318573841476682
196,BioBERT,Disorders of lipid metabolism,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6456976404671252
197,BioClinicalBERT-ADR,Disorders of lipid metabolism,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6556715704205418
198,BioBERT-BioASQ,Disorders of lipid metabolism,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5767879064947998
199,BERT,Disorders of lipid metabolism,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6668596934093011
200,SciBERT,Other female genital disorders,Diseases of the genitourinary system,0.3433177905371601
201,BioBERT,Other female genital disorders,Diseases of the genitourinary system,0.2741989933299644
202,BioClinicalBERT-ADR,Other female genital disorders,Diseases of the genitourinary system,0.2348644689114142
203,BioBERT-BioASQ,Other female genital disorders,Diseases of the genitourinary system,0.2252293976512178
204,BERT,Other female genital disorders,Diseases of the genitourinary system,0.2852972541383338
205,SciBERT,Nausea and vomiting,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.4333831435965381
206,BioBERT,Nausea and vomiting,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.4113379172445165
207,BioClinicalBERT-ADR,Nausea and vomiting,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3728711174577662
208,BioBERT-BioASQ,Nausea and vomiting,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3689350461793181
209,BERT,Nausea and vomiting,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.4222708517722856
210,SciBERT,Abdominal pain,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.392452624218794
211,BioBERT,Abdominal pain,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.4158290800972661
212,BioClinicalBERT-ADR,Abdominal pain,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3489051169552609
213,BioBERT-BioASQ,Abdominal pain,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.4253077849029335
214,BERT,Abdominal pain,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.6051255676356135
215,SciBERT,Inflammatory diseases of female pelvic organs,Diseases of the genitourinary system,0.0907918158620405
216,BioBERT,Inflammatory diseases of female pelvic organs,Diseases of the genitourinary system,0.0861742338537495
217,BioClinicalBERT-ADR,Inflammatory diseases of female pelvic organs,Diseases of the genitourinary system,0.0719940196059599
218,BioBERT-BioASQ,Inflammatory diseases of female pelvic organs,Diseases of the genitourinary system,0.0502858079286911
219,BERT,Inflammatory diseases of female pelvic organs,Diseases of the genitourinary system,0.0747343038455338
220,SciBERT,Other nervous system disorders,Diseases of the nervous system and sense organs,0.4293733539999479
221,BioBERT,Other nervous system disorders,Diseases of the nervous system and sense organs,0.4362538117550821
222,BioClinicalBERT-ADR,Other nervous system disorders,Diseases of the nervous system and sense organs,0.4040841884190613
223,BioBERT-BioASQ,Other nervous system disorders,Diseases of the nervous system and sense organs,0.4196126326480111
224,BERT,Other nervous system disorders,Diseases of the nervous system and sense organs,0.4572097121341108
225,SciBERT,Fluid and electrolyte disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6167931882668454
226,BioBERT,Fluid and electrolyte disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6714175930958839
227,BioClinicalBERT-ADR,Fluid and electrolyte disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5865832003235312
228,BioBERT-BioASQ,Fluid and electrolyte disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5566096088134582
229,BERT,Fluid and electrolyte disorders,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.7633990660528509
230,SciBERT,Anxiety disorders,Mental Illness,0.6825051334944819
231,BioBERT,Anxiety disorders,Mental Illness,0.5783197303715835
232,BioClinicalBERT-ADR,Anxiety disorders,Mental Illness,0.6250361154688047
233,BioBERT-BioASQ,Anxiety disorders,Mental Illness,0.5548787468289376
234,BERT,Anxiety disorders,Mental Illness,0.6645792734933216
235,SciBERT,Other connective tissue disease,Diseases of the musculoskeletal system and connective tissue,0.1204252780470318
236,BioBERT,Other connective tissue disease,Diseases of the musculoskeletal system and connective tissue,0.1248241295765505
237,BioClinicalBERT-ADR,Other connective tissue disease,Diseases of the musculoskeletal system and connective tissue,0.089546979340776
238,BioBERT-BioASQ,Other connective tissue disease,Diseases of the musculoskeletal system and connective tissue,0.1085916716303888
239,BERT,Other connective tissue disease,Diseases of the musculoskeletal system and connective tissue,0.1402033340254291
240,SciBERT,Menopausal disorders,Diseases of the genitourinary system,0.1944444444444444
241,BioBERT,Menopausal disorders,Diseases of the genitourinary system,0.0473559877451912
242,BioClinicalBERT-ADR,Menopausal disorders,Diseases of the genitourinary system,0.0760503483779345
243,BioBERT-BioASQ,Menopausal disorders,Diseases of the genitourinary system,0.0484908445300926
244,BERT,Menopausal disorders,Diseases of the genitourinary system,0.0879261543054646
245,SciBERT,Syncope,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3179361013498717
246,BioBERT,Syncope,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3952456231005871
247,BioClinicalBERT-ADR,Syncope,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3899807076291741
248,BioBERT-BioASQ,Syncope,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.4167718093976296
249,BERT,Syncope,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.4503090861135715
250,SciBERT,Cancer of prostate,Neoplasms,0.2924722554179539
251,BioBERT,Cancer of prostate,Neoplasms,0.2556244131677753
252,BioClinicalBERT-ADR,Cancer of prostate,Neoplasms,0.2758186529751981
253,BioBERT-BioASQ,Cancer of prostate,Neoplasms,0.3173620492452081
254,BERT,Cancer of prostate,Neoplasms,0.3100588765370262
255,SciBERT,Immunizations and screening for infectious disease,Infectious and parasitic diseases,0.3891822149873495
256,BioBERT,Immunizations and screening for infectious disease,Infectious and parasitic diseases,0.3488242422666801
257,BioClinicalBERT-ADR,Immunizations and screening for infectious disease,Infectious and parasitic diseases,0.3184414711787801
258,BioBERT-BioASQ,Immunizations and screening for infectious disease,Infectious and parasitic diseases,0.3821768281826573
259,BERT,Immunizations and screening for infectious disease,Infectious and parasitic diseases,0.4874758798607813
260,SciBERT,Spondylosis; intervertebral disc disorders; other back problems,Diseases of the musculoskeletal system and connective tissue,0.1730611725962142
261,BioBERT,Spondylosis; intervertebral disc disorders; other back problems,Diseases of the musculoskeletal system and connective tissue,0.2074620717923835
262,BioClinicalBERT-ADR,Spondylosis; intervertebral disc disorders; other back problems,Diseases of the musculoskeletal system and connective tissue,0.1903988092345942
263,BioBERT-BioASQ,Spondylosis; intervertebral disc disorders; other back problems,Diseases of the musculoskeletal system and connective tissue,0.175623375695271
264,BERT,Spondylosis; intervertebral disc disorders; other back problems,Diseases of the musculoskeletal system and connective tissue,0.2164219327638392
265,SciBERT,Chronic kidney disease,Diseases of the genitourinary system,0.0442769279765902
266,BioBERT,Chronic kidney disease,Diseases of the genitourinary system,0.1359225292623425
267,BioClinicalBERT-ADR,Chronic kidney disease,Diseases of the genitourinary system,0.0749360716547364
268,BioBERT-BioASQ,Chronic kidney disease,Diseases of the genitourinary system,0.0465606443453607
269,BERT,Chronic kidney disease,Diseases of the genitourinary system,0.0854507936031737
270,SciBERT,Acute myocardial infarction,Diseases of the circulatory system,0.4587622178659069
271,BioBERT,Acute myocardial infarction,Diseases of the circulatory system,0.4069296800651195
272,BioClinicalBERT-ADR,Acute myocardial infarction,Diseases of the circulatory system,0.3419051356426515
273,BioBERT-BioASQ,Acute myocardial infarction,Diseases of the circulatory system,0.3826180550264945
274,BERT,Acute myocardial infarction,Diseases of the circulatory system,0.4892815059185953
275,SciBERT,Sprains and strains,Injury and poisoning,0.2519204351312366
276,BioBERT,Sprains and strains,Injury and poisoning,0.2762055532756978
277,BioClinicalBERT-ADR,Sprains and strains,Injury and poisoning,0.2386239318535052
278,BioBERT-BioASQ,Sprains and strains,Injury and poisoning,0.1980359974759427
279,BERT,Sprains and strains,Injury and poisoning,0.3336502505521828
280,SciBERT,Diabetes mellitus without complication,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5948612797206213
281,BioBERT,Diabetes mellitus without complication,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5649249681167074
282,BioClinicalBERT-ADR,Diabetes mellitus without complication,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5741856846431089
283,BioBERT-BioASQ,Diabetes mellitus without complication,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5393694743576409
284,BERT,Diabetes mellitus without complication,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6605794916926889
285,SciBERT,Hyperplasia of prostate,Diseases of the genitourinary system,0.0367922481208076
286,BioBERT,Hyperplasia of prostate,Diseases of the genitourinary system,0.1010278378645855
287,BioClinicalBERT-ADR,Hyperplasia of prostate,Diseases of the genitourinary system,0.0615274626180101
288,BioBERT-BioASQ,Hyperplasia of prostate,Diseases of the genitourinary system,0.0508670837825291
289,BERT,Hyperplasia of prostate,Diseases of the genitourinary system,0.089498842181769
290,SciBERT,Diseases of white blood cells,Diseases of the blood and blood-forming organs,0.1121547124050082
291,BioBERT,Diseases of white blood cells,Diseases of the blood and blood-forming organs,0.0573017014668702
292,BioClinicalBERT-ADR,Diseases of white blood cells,Diseases of the blood and blood-forming organs,0.1070974952536373
293,BioBERT-BioASQ,Diseases of white blood cells,Diseases of the blood and blood-forming organs,0.0847647485074304
294,BERT,Diseases of white blood cells,Diseases of the blood and blood-forming organs,0.1504936026196942
295,SciBERT,Gangrene,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3307458986092306
296,BioBERT,Gangrene,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3444917627964943
297,BioClinicalBERT-ADR,Gangrene,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.2861054140083247
298,BioBERT-BioASQ,Gangrene,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.2912520051094115
299,BERT,Gangrene,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3416217303982493
300,SciBERT,Nutritional deficiencies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5908767512828526
301,BioBERT,Nutritional deficiencies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5948736954448438
302,BioClinicalBERT-ADR,Nutritional deficiencies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5633575290679822
303,BioBERT-BioASQ,Nutritional deficiencies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5551913920154183
304,BERT,Nutritional deficiencies,Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6131846706065469
305,SciBERT,Other diseases of kidney and ureters,Diseases of the genitourinary system,0.8227256627353216
306,BioBERT,Other diseases of kidney and ureters,Diseases of the genitourinary system,0.704868743783127
307,BioClinicalBERT-ADR,Other diseases of kidney and ureters,Diseases of the genitourinary system,0.6532974013008943
308,BioBERT-BioASQ,Other diseases of kidney and ureters,Diseases of the genitourinary system,0.7302611512059869
309,BERT,Other diseases of kidney and ureters,Diseases of the genitourinary system,0.7657718763934136
310,SciBERT,Injury and poisoning,Injury and poisoning,0.2993941105844019
311,BioBERT,Injury and poisoning,Injury and poisoning,0.26488333428575
312,BioClinicalBERT-ADR,Injury and poisoning,Injury and poisoning,0.2443597829140469
313,BioBERT-BioASQ,Injury and poisoning,Injury and poisoning,0.4287089532543894
314,BERT,Injury and poisoning,Injury and poisoning,0.2923601227348418
315,SciBERT,Disease of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.4107094307611184
316,BioBERT,Disease of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.4319191391023233
317,BioClinicalBERT-ADR,Disease of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.3779018818146066
318,BioBERT-BioASQ,Disease of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.4035530510517472
319,BERT,Disease of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.5016186403759859
320,SciBERT,Symptoms; signs; and ill-defined conditions and factors influencing health status,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3563377446291784
321,BioBERT,Symptoms; signs; and ill-defined conditions and factors influencing health status,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3410646222627149
322,BioClinicalBERT-ADR,Symptoms; signs; and ill-defined conditions and factors influencing health status,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3639319188103863
323,BioBERT-BioASQ,Symptoms; signs; and ill-defined conditions and factors influencing health status,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3653969026186732
324,BERT,Symptoms; signs; and ill-defined conditions and factors influencing health status,Symptoms; signs; and ill-defined conditions and factors influencing health status,0.3599748628267069
325,SciBERT,Disease of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue,0.2612145565003169
326,BioBERT,Disease of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue,0.2283581059488937
327,BioClinicalBERT-ADR,Disease of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue,0.1113337543396539
328,BioBERT-BioASQ,Disease of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue,0.1664974467443586
329,BERT,Disease of the musculoskeletal system and connective tissue,Diseases of the musculoskeletal system and connective tissue,0.22416629059560705
330,SciBERT,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue,0.3695912631780793
331,BioBERT,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue,0.3913860457888746
332,BioClinicalBERT-ADR,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue,0.2613929938904932
333,BioBERT-BioASQ,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue,0.3737966683294554
334,BERT,Diseases of the skin and subcutaneous tissue,Diseases of the skin and subcutaneous tissue,0.4534013643618536
335,SciBERT,Mental Illness,Mental Illness,0.6108730262937313
336,BioBERT,Mental Illness,Mental Illness,0.5276996907729645
337,BioClinicalBERT-ADR,Mental Illness,Mental Illness,0.5123443399908391
338,BioBERT-BioASQ,Mental Illness,Mental Illness,0.5636476345371054
339,BERT,Mental Illness,Mental Illness,0.6143154030808374
340,SciBERT,"Endocrine, nutritional, and metabolic disease and immunity disorders",Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6407670232981459
341,BioBERT,"Endocrine, nutritional, and metabolic disease and immunity disorders",Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5697169574809327
342,BioClinicalBERT-ADR,"Endocrine, nutritional, and metabolic disease and immunity disorders",Endocrine; nutritional; and metabolic diseases and immunity disorders,0.597050610823062
343,BioBERT-BioASQ,"Endocrine, nutritional, and metabolic disease and immunity disorders",Endocrine; nutritional; and metabolic diseases and immunity disorders,0.5416099319316174
344,BERT,"Endocrine, nutritional, and metabolic disease and immunity disorders",Endocrine; nutritional; and metabolic diseases and immunity disorders,0.6584095010002938
345,SciBERT,Diseases of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.195700500538203
346,BioBERT,Diseases of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.1807592519409658
347,BioClinicalBERT-ADR,Diseases of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.1724461622880593
348,BioBERT-BioASQ,Diseases of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.1927638583302958
349,BERT,Diseases of the nervous system and sense organs,Diseases of the nervous system and sense organs,0.2767565658161698
350,SciBERT,Diseases of the genitourinary system,Diseases of the genitourinary system,0.0811243857920629
351,BioBERT,Diseases of the genitourinary system,Diseases of the genitourinary system,0.0481559839694735
352,BioClinicalBERT-ADR,Diseases of the genitourinary system,Diseases of the genitourinary system,0.0632594012011218
353,BioBERT-BioASQ,Diseases of the genitourinary system,Diseases of the genitourinary system,0.0717700661155338
354,BERT,Diseases of the genitourinary system,Diseases of the genitourinary system,0.0550236324939882

